A Novel Geometry-Aware GPR-Based Energy-Efficient and Low-Overhead Channel Estimation Scheme

Accurate channel state information (CSI) acquisition under tight pilot and training-energy constraints is essential for next-generation wireless networks. In this work, we model the wireless channel as a proper complex Gaussian process over the transmit and receive antenna arrays, reducing pilot overhead and training energy by estimating the CSI from partial observations. We formulate the CSI acquisition problem as a highly underdetermined Bayesian linear inverse problem. We develop a Gaussian process regression (GPR) framework that reconstructs the full CSI from sparse and noisy observations by extrapolating to the unknown entries. To incorporate propagation information into the GPR prior, we introduce a novel array-geometry-based kernel and prove that it is Hermitian positive semidefinite. The proposed kernel better captures the channel spatial correlations through richer hyperparameters. Our GPR-based CSI extrapolation approach learns the channel hyperparameters online from sparse, noisy pilot measurements within each coherence block. Numerical results show that the proposed estimator reduces pilot overhead by up to 75 percent and total training energy by up to 93.75 percent, while maintaining lower normalized mean-square error and higher spectral efficiency in the low-to-moderate signal-to-noise-ratio regime.

==> Figures/files_txt/contour_init_sensitivity_convergence.txt <==
iter,start1,start2,start3,start4,start5,start6
0,350.00000000,500.00000000,1000.00000000,30000.00000000,4500000.00000000,4000.00000000
1,120.00000000,140.00000000,806.22577483,1200.00000000,1000.00000000,500.00000000
2,70.00000000,70.00000000,650.00000000,1200.00000000,900.00000000,450.00000000
3,59.16079783,50.00000000,509.90195136,1039.23048454,848.52813742,396.86269666
4,50.00000000,48.95741812,400.00000000,900.00000000,800.00000000,350.00000000
5,48.70018732,47.93657578,372.24194364,813.24180325,744.48388728,331.00956315
6,47.43416490,46.93701967,346.41016151,734.84692283,692.82032303,313.04951685
7,46.20105432,45.95830594,322.37097955,664.00915182,644.74195909,296.06395376
8,45.00000000,45.00000000,300.00000000,600.00000000,600.00000000,280.00000000
9,42.25969871,40.66209016,277.61735441,573.26567532,587.08922558,257.41036026
10,39.68626967,36.74234614,256.90465157,547.72255751,574.45626465,236.64319132
11,37.26955109,33.20045759,237.73729902,523.31756970,562.09513924,217.55146119
12,35.00000000,30.00000000,220.00000000,500.00000000,550.00000000,200.00000000
13,32.17629503,27.10806011,209.23538714,487.00187321,537.04974932,182.93824385
14,29.58039892,24.49489743,198.99748742,474.34164903,524.40442409,167.33200531
15,27.19393265,22.13363839,189.26052873,462.01054324,512.05684454,153.05711595
16,25.00000000,20.00000000,180.00000000,450.00000000,500.00000000,140.00000000
17,20.80895725,17.60223474,162.64836065,422.59698709,472.87080450,117.72549814
18,17.32050808,15.49193338,146.96938457,396.86269666,447.21359550,98.99494937
19,14.41686848,13.63463240,132.80183036,372.69551088,422.94850538,83.24449805
20,12.00000000,12.00000000,120.00000000,350.00000000,400.00000000,70.00000000
21,10.09075698,9.11802823,111.67258309,336.76841037,336.35856610,67.35368207
22,8.48528137,6.92820323,103.92304845,324.03703492,282.84271247,64.80740698
23,7.13524269,5.26429605,96.71129386,311.78696329,237.84142300,62.35739266
24,6.00000000,4.00000000,90.00000000,300.00000000,200.00000000,60.00000000
25,5.82042069,3.13016916,81.32418032,277.61735441,168.17928305,52.43610795
26,5.64621617,2.44948974,73.48469228,256.90465157,141.42135624,45.82575695
27,5.47722558,1.91682931,66.40091518,237.73729902,118.92071150,40.04873897
28,5.31329285,1.50000000,60.00000000,220.00000000,100.00000000,35.00000000
29,5.15426660,1.23977523,50.45378492,199.91244252,94.57416090,30.43046104
30,5.00000000,1.02469508,42.42640687,181.65902125,89.44271910,26.45751311
31,4.57345610,0.84692771,35.67621345,165.07226656,84.58970108,23.00326634
32,4.18330013,0.70000000,30.00000000,150.00000000,80.00000000,20.00000000
33,3.82642790,0.51177731,25.22689246,119.29060932,62.60338320,15.90541458
34,3.50000000,0.37416574,21.21320344,94.86832981,48.98979486,12.64911064
35,2.04939015,0.27355648,17.83810673,75.44600578,38.33658625,10.05946744
36,1.20000000,0.20000000,15.00000000,60.00000000,30.00000000,8.00000000
37,0.37947332,0.14801656,11.39753528,44.40496827,22.20248413,5.65685425
38,0.12000000,0.10954451,8.66025404,32.86335345,16.43167673,4.00000000
39,0.03000000,0.08107201,6.58037006,24.32160279,12.16080139,2.82842712
40,0.02000000,0.06000000,5.00000000,18.00000000,9.00000000,2.00000000


==> Figures/files_txt/contour_init_sensitivity_heatmap.txt <==
x,y,z
-0.30000,-0.33000,82.918226
-0.28967,-0.33000,80.353943
-0.27933,-0.33000,78.099669
-0.26900,-0.33000,76.146703
-0.25867,-0.33000,74.487978
-0.24833,-0.33000,73.117998
-0.23800,-0.33000,72.032774
-0.22767,-0.33000,71.229777
-0.21733,-0.33000,70.707889
-0.20700,-0.33000,70.467364
-0.19667,-0.33000,70.509814
-0.18633,-0.33000,70.838193
-0.17600,-0.33000,71.456816
-0.16567,-0.33000,72.371387
-0.15533,-0.33000,73.589057
-0.14500,-0.33000,75.118493
-0.13467,-0.33000,76.969975
-0.12433,-0.33000,79.155510
-0.11400,-0.33000,81.688962
-0.10367,-0.33000,84.586193
-0.09333,-0.33000,87.865223
-0.08300,-0.33000,91.546399
-0.07267,-0.33000,95.652578
-0.06233,-0.33000,100.209315
-0.05200,-0.33000,105.245076
-0.04167,-0.33000,110.791454
-0.03133,-0.33000,116.883409
-0.02100,-0.33000,123.559525
-0.01067,-0.33000,130.862283
-0.00033,-0.33000,138.838368
0.01000,-0.33000,147.538995
0.02033,-0.33000,157.020265
0.03067,-0.33000,167.343558
0.04100,-0.33000,178.575962
0.05133,-0.33000,190.790731
0.06167,-0.33000,204.067805
0.07200,-0.33000,218.494358
0.08233,-0.33000,234.165408
0.09267,-0.33000,251.184483
0.10300,-0.33000,269.664340
0.11333,-0.33000,289.727756
0.12367,-0.33000,311.508389
0.13400,-0.33000,335.151717
0.14433,-0.33000,360.816056
0.15467,-0.33000,388.673681
0.16500,-0.33000,418.912033
0.17533,-0.33000,451.735048
0.18567,-0.33000,487.364591
0.19600,-0.33000,526.042029
0.20633,-0.33000,568.029940
0.21667,-0.33000,613.613967
0.22700,-0.33000,663.104851
0.23733,-0.33000,716.840631
0.24767,-0.33000,775.189049
0.25800,-0.33000,838.550163
0.26833,-0.33000,907.359190
0.27867,-0.33000,982.089612
0.28900,-0.33000,1063.256545
0.29933,-0.33000,1151.420414
0.30967,-0.33000,1247.190953
0.32000,-0.33000,1351.231560
-0.30000,-0.31917,79.083935
-0.28967,-0.31917,76.563319
-0.27933,-0.31917,74.345737
-0.26900,-0.31917,72.422713
-0.25867,-0.31917,70.787394
-0.24833,-0.31917,69.434478
-0.23800,-0.31917,68.360152
-0.22767,-0.31917,67.562032
-0.21733,-0.31917,67.039112
-0.20700,-0.31917,66.791720
-0.19667,-0.31917,66.821490
-0.18633,-0.31917,67.131353
-0.17600,-0.31917,67.725538
-0.16567,-0.31917,68.609610
-0.15533,-0.31917,69.790520
-0.14500,-0.31917,71.276681
-0.13467,-0.31917,73.078069
-0.12433,-0.31917,75.206338
-0.11400,-0.31917,77.674959
-0.10367,-0.31917,80.499361
-0.09333,-0.31917,83.697101
-0.08300,-0.31917,87.288028
-0.07267,-0.31917,91.294473
-0.06233,-0.31917,95.741436
-0.05200,-0.31917,100.656794
-0.04167,-0.31917,106.071520
-0.03133,-0.31917,112.019916
-0.02100,-0.31917,118.539864
-0.01067,-0.31917,125.673102
-0.00033,-0.31917,133.465520
0.01000,-0.31917,141.967479
0.02033,-0.31917,151.234167
0.03067,-0.31917,161.325983
0.04100,-0.31917,172.308956
0.05133,-0.31917,184.255206
0.06167,-0.31917,197.243444
0.07200,-0.31917,211.359525
0.08233,-0.31917,226.697046
0.09267,-0.31917,243.357996
0.10300,-0.31917,261.453480
0.11333,-0.31917,281.104489
0.12367,-0.31917,302.442759
0.13400,-0.31917,325.611692
0.14433,-0.31917,350.767370
0.15467,-0.31917,378.079656
0.16500,-0.31917,407.733395
0.17533,-0.31917,439.929721
0.18567,-0.31917,474.887484
0.19600,-0.31917,512.844797
0.20633,-0.31917,554.060732
0.21667,-0.31917,598.817157
0.22700,-0.31917,647.420740
0.23733,-0.31917,700.205133
0.24767,-0.31917,757.533348
0.25800,-0.31917,819.800344
0.26833,-0.31917,887.435848
0.27867,-0.31917,960.907417
0.28900,-0.31917,1040.723782
0.29933,-0.31917,1127.438487
0.30967,-0.31917,1221.653843
0.32000,-0.31917,1324.025247
-0.30000,-0.30833,75.454681
-0.28967,-0.30833,72.974991
-0.27933,-0.30833,70.791672
-0.26900,-0.30833,68.896483
-0.25867,-0.30833,67.282792
-0.24833,-0.30833,65.945505
-0.23800,-0.30833,64.880997
-0.22767,-0.30833,64.087049
-0.21733,-0.30833,63.562784
-0.20700,-0.30833,63.308619
-0.19667,-0.30833,63.326228
-0.18633,-0.30833,63.618524
-0.17600,-0.30833,64.189663
-0.16567,-0.30833,65.045071
-0.15533,-0.30833,66.191499
-0.14500,-0.30833,67.637106
-0.13467,-0.30833,69.391556
-0.12433,-0.30833,71.466147
-0.11400,-0.30833,73.873950
-0.10367,-0.30833,76.629962
-0.09333,-0.30833,79.751275
-0.08300,-0.30833,83.257248
-0.07267,-0.30833,87.169694
-0.06233,-0.30833,91.513069
-0.05200,-0.30833,96.314683
-0.04167,-0.30833,101.604906
-0.03133,-0.30833,107.417408
-0.02100,-0.30833,113.789401
-0.01067,-0.30833,120.761912
-0.00033,-0.30833,128.380067
0.01000,-0.30833,136.693417
0.02033,-0.30833,145.756278
0.03067,-0.30833,155.628110
0.04100,-0.30833,166.373936
0.05133,-0.30833,178.064790
0.06167,-0.30833,190.778216
0.07200,-0.30833,204.598806
0.08233,-0.30833,219.618797
0.09267,-0.30833,235.938714
0.10300,-0.30833,253.668079
0.11333,-0.30833,272.926178
0.12367,-0.30833,293.842906
0.13400,-0.30833,316.559683
0.14433,-0.30833,341.230451
0.15467,-0.30833,368.022768
0.16500,-0.30833,397.118991
0.17533,-0.30833,428.717576
0.18567,-0.30833,463.034480
0.19600,-0.30833,500.304706
0.20633,-0.30833,540.783967
0.21667,-0.30833,584.750512
0.22700,-0.30833,632.507109
0.23733,-0.30833,684.383207
0.24767,-0.30833,740.737287
0.25800,-0.30833,801.959422
0.26833,-0.30833,868.474074
0.27867,-0.30833,940.743122
0.28900,-0.30833,1019.269178
0.29933,-0.30833,1104.599186
0.30967,-0.30833,1197.328343
0.32000,-0.30833,1298.104372
-0.30000,-0.29750,72.020619
-0.28967,-0.29750,69.579142
-0.27933,-0.29750,67.427673
-0.26900,-0.29750,65.558209
-0.25867,-0.29750,63.964352
-0.24833,-0.29750,62.641228
-0.23800,-0.29750,61.585421
-0.22767,-0.29750,60.794893
-0.21733,-0.29750,60.268917
-0.20700,-0.29750,60.008019
-0.19667,-0.29750,60.013928
-0.18633,-0.29750,60.289555
-0.17600,-0.29750,60.838986
-0.16567,-0.29750,61.667514
-0.15533,-0.29750,62.781688
-0.14500,-0.29750,64.189404
-0.13467,-0.29750,65.900008
-0.12433,-0.29750,67.924433
-0.11400,-0.29750,70.275343
-0.10367,-0.29750,72.967299
-0.09333,-0.29750,76.016927
-0.08300,-0.29750,79.443097
-0.07267,-0.29750,83.267113
-0.06233,-0.29750,87.512903
-0.05200,-0.29750,92.207219
-0.04167,-0.29750,97.379856
-0.03133,-0.29750,103.063874
-0.02100,-0.29750,109.295846
-0.01067,-0.29750,116.116115
-0.00033,-0.29750,123.569086
0.01000,-0.29750,131.703531
0.02033,-0.29750,140.572938
0.03067,-0.29750,150.235876
0.04100,-0.29750,160.756405
0.05133,-0.29750,172.204528
0.06167,-0.29750,184.656672
0.07200,-0.29750,198.196229
0.08233,-0.29750,212.914138
0.09267,-0.29750,228.909524
0.10300,-0.29750,246.290399
0.11333,-0.29750,265.174420
0.12367,-0.29750,285.689726
0.13400,-0.29750,307.975839
0.14433,-0.29750,332.184657
0.15467,-0.29750,358.481533
0.16500,-0.29750,387.046448
0.17533,-0.29750,418.075291
0.18567,-0.29750,451.781258
0.19600,-0.29750,488.396369
0.20633,-0.29750,528.173126
0.21667,-0.29750,571.386316
0.22700,-0.29750,618.334972
0.23733,-0.29750,669.344518
0.24767,-0.29750,724.769097
0.25800,-0.29750,784.994105
0.26833,-0.29750,850.438959
0.27867,-0.29750,921.560102
0.28900,-0.29750,998.854284
0.29933,-0.29750,1082.862126
0.30967,-0.29750,1174.172009
0.32000,-0.29750,1273.424303
-0.30000,-0.28667,68.772479
-0.28967,-0.28667,66.366531
-0.27933,-0.28667,64.244507
-0.26900,-0.28667,62.398651
-0.25867,-0.28667,60.822809
-0.24833,-0.28667,59.512347
-0.23800,-0.28667,58.464075
-0.22767,-0.28667,57.676161
-0.21733,-0.28667,57.148052
-0.20700,-0.28667,56.880403
-0.19667,-0.28667,56.875020
-0.18633,-0.28667,57.134823
-0.17600,-0.28667,57.663840
-0.16567,-0.28667,58.467227
-0.15533,-0.28667,59.551331
-0.14500,-0.28667,60.923774
-0.13467,-0.28667,62.593573
-0.12433,-0.28667,64.571283
-0.11400,-0.28667,66.869152
-0.10367,-0.28667,69.501295
-0.09333,-0.28667,72.483868
-0.08300,-0.28667,75.835257
-0.07267,-0.28667,79.576261
-0.06233,-0.28667,83.730289
-0.05200,-0.28667,88.323558
-0.04167,-0.28667,93.385304
-0.03133,-0.28667,98.948007
-0.02100,-0.28667,105.047622
-0.01067,-0.28667,111.723847
-0.00033,-0.28667,119.020395
0.01000,-0.28667,126.985304
0.02033,-0.28667,135.671270
0.03067,-0.28667,145.136015
0.04100,-0.28667,155.442687
0.05133,-0.28667,166.660303
0.06167,-0.28667,178.864230
0.07200,-0.28667,192.136715
0.08233,-0.28667,206.567460
0.09267,-0.28667,222.254257
0.10300,-0.28667,239.303677
0.11333,-0.28667,257.831823
0.12367,-0.28667,277.965155
0.13400,-0.28667,299.841387
0.14433,-0.28667,323.610462
0.15467,-0.28667,349.435628
0.16500,-0.28667,377.494593
0.17533,-0.28667,407.980796
0.18567,-0.28667,441.104791
0.19600,-0.28667,477.095750
0.20633,-0.28667,516.203101
0.21667,-0.28667,558.698320
0.22700,-0.28667,604.876869
0.23733,-0.28667,655.060323
0.24767,-0.28667,709.598673
0.25800,-0.28667,768.872839
0.26833,-0.28667,833.297412
0.27867,-0.28667,903.323634
0.28900,-0.28667,979.442640
0.29933,-0.28667,1062.189003
0.30967,-0.28667,1152.144577
0.32000,-0.28667,1249.942693
-0.30000,-0.27583,65.701549
-0.28967,-0.27583,63.328465
-0.27933,-0.27583,61.233485
-0.26900,-0.27583,59.409106
-0.25867,-0.27583,57.849431
-0.24833,-0.27583,56.550086
-0.23800,-0.27583,55.508130
-0.22767,-0.27583,54.721964
-0.21733,-0.27583,54.191236
-0.20700,-0.27583,53.916759
-0.19667,-0.27583,53.900435
-0.18633,-0.27583,54.145212
-0.17600,-0.27583,54.655065
-0.16567,-0.27583,55.435018
-0.15533,-0.27583,56.491203
-0.14500,-0.27583,57.830958
-0.13467,-0.27583,59.462955
-0.12433,-0.27583,61.397353
-0.11400,-0.27583,63.645970
-0.10367,-0.27583,66.222463
-0.09333,-0.27583,69.142515
-0.08300,-0.27583,72.424024
-0.07267,-0.27583,76.087292
-0.06233,-0.27583,80.155220
-0.05200,-0.27583,84.653506
-0.04167,-0.27583,89.610848
-0.03133,-0.27583,95.059168
-0.02100,-0.27583,101.033838
-0.01067,-0.27583,107.573939
-0.00033,-0.27583,114.722529
0.01000,-0.27583,122.526947
0.02033,-0.27583,131.039141
0.03067,-0.27583,140.316026
0.04100,-0.27583,150.419886
0.05133,-0.27583,161.418801
0.06167,-0.27583,173.387131
0.07200,-0.27583,186.406032
0.08233,-0.27583,200.564031
0.09267,-0.27583,215.957648
0.10300,-0.27583,232.692083
0.11333,-0.27583,250.881956
0.12367,-0.27583,270.652128
0.13400,-0.27583,292.138586
0.14433,-0.27583,315.489410
0.15467,-0.27583,340.865837
0.16500,-0.27583,368.443406
0.17533,-0.27583,398.413217
0.18567,-0.27583,430.983301
0.19600,-0.27583,466.380106
0.20633,-0.27583,504.850129
0.21667,-0.27583,546.661678
0.22700,-0.27583,592.106806
0.23733,-0.27583,641.503406
0.24767,-0.27583,695.197502
0.25800,-0.27583,753.565735
0.26833,-0.27583,817.018084
0.27867,-0.27583,886.000814
0.28900,-0.27583,960.999695
0.29933,-0.27583,1042.543511
0.30967,-0.27583,1131.207877
0.32000,-0.27583,1227.619390
-0.30000,-0.26500,62.799650
-0.28967,-0.26500,60.456785
-0.27933,-0.26500,58.386445
-0.26900,-0.26500,56.581391
-0.25867,-0.26500,55.035999
-0.24833,-0.26500,53.746174
-0.23800,-0.26500,52.709253
-0.22767,-0.26500,51.923900
-0.21733,-0.26500,51.390000
-0.20700,-0.26500,51.108551
-0.19667,-0.26500,51.081581
-0.18633,-0.26500,51.312083
-0.17600,-0.26500,51.803988
-0.16567,-0.26500,52.562184
-0.15533,-0.26500,53.592581
-0.14500,-0.26500,54.902214
-0.13467,-0.26500,56.499387
-0.12433,-0.26500,58.393843
-0.11400,-0.26500,60.596950
-0.10367,-0.26500,63.121893
-0.09333,-0.26500,65.983871
-0.08300,-0.26500,69.200293
-0.07267,-0.26500,72.790970
-0.06233,-0.26500,76.778305
-0.05200,-0.26500,81.187493
-0.04167,-0.26500,86.046718
-0.03133,-0.26500,91.387368
-0.02100,-0.26500,97.244261
-0.01067,-0.26500,103.655893
-0.00033,-0.26500,110.664703
0.01000,-0.26500,118.317369
0.02033,-0.26500,126.665128
0.03067,-0.26500,135.764136
0.04100,-0.26500,145.675854
0.05133,-0.26500,156.467477
0.06167,-0.26500,168.212405
0.07200,-0.26500,180.990762
0.08233,-0.26500,194.889954
0.09267,-0.26500,210.005295
0.10300,-0.26500,226.440676
0.11333,-0.26500,244.309310
0.12367,-0.26500,263.734532
0.13400,-0.26500,284.850682
0.14433,-0.26500,307.804068
0.15467,-0.26500,332.754006
0.16500,-0.26500,359.873969
0.17533,-0.26500,389.352825
0.18567,-0.26500,421.396196
0.19600,-0.26500,456.227936
0.20633,-0.26500,494.091738
0.21667,-0.26500,535.252892
0.22700,-0.26500,580.000191
0.23733,-0.26500,628.648016
0.24767,-0.26500,681.538602
0.25800,-0.26500,739.044505
0.26833,-0.26500,801.571296
0.27867,-0.26500,869.560487
0.28900,-0.26500,943.492724
0.29933,-0.26500,1023.891262
0.30967,-0.26500,1111.325748
0.32000,-0.26500,1206.416350
-0.30000,-0.25417,60.059120
-0.28967,-0.25417,57.743842
-0.27933,-0.25417,55.695734
-0.26900,-0.25417,53.907827
-0.25867,-0.25417,52.374787
-0.24833,-0.25417,51.092825
-0.23800,-0.25417,50.059586
-0.22767,-0.25417,49.274035
-0.21733,-0.25417,48.736331
-0.20700,-0.25417,48.447697
-0.19667,-0.25417,48.410316
-0.18633,-0.25417,48.627248
-0.17600,-0.25417,49.102390
-0.16567,-0.25417,49.840492
-0.15533,-0.25417,50.847224
-0.14500,-0.25417,52.129295
-0.13467,-0.25417,53.694614
-0.12433,-0.25417,55.552480
-0.11400,-0.25417,57.713785
-0.10367,-0.25417,60.191223
-0.09333,-0.25417,62.999500
-0.08300,-0.25417,66.155531
-0.07267,-0.25417,69.678639
-0.06233,-0.25417,73.590744
-0.05200,-0.25417,77.916551
-0.04167,-0.25417,82.683754
-0.03133,-0.25417,87.923235
-0.02100,-0.25417,93.669286
-0.01067,-0.25417,99.959851
-0.00033,-0.25417,106.836785
0.01000,-0.25417,114.346142
0.02033,-0.25417,122.538492
0.03067,-0.25417,131.469270
0.04100,-0.25417,141.199160
0.05133,-0.25417,151.794518
0.06167,-0.25417,163.327838
0.07200,-0.25417,175.878261
0.08233,-0.25417,189.532133
0.09267,-0.25417,204.383619
0.10300,-0.25417,220.535371
0.11333,-0.25417,238.099257
0.12367,-0.25417,257.197163
0.13400,-0.25417,277.961866
0.14433,-0.25417,300.537980
0.15467,-0.25417,325.082997
0.16500,-0.25417,351.768418
0.17533,-0.25417,380.780986
0.18567,-0.25417,412.324028
0.19600,-0.25417,446.618922
0.20633,-0.25417,483.906693
0.21667,-0.25417,524.449748
0.22700,-0.25417,568.533775
0.23733,-0.25417,616.469805
0.24767,-0.25417,668.596457
0.25800,-0.25417,725.282391
0.26833,-0.25417,786.928973
0.27867,-0.25417,853.973179
0.28900,-0.25417,926.890764
0.29933,-0.25417,1006.199706
0.30967,-0.25417,1092.463961
0.32000,-0.25417,1186.297554
-0.30000,-0.24333,57.472798
-0.28967,-0.24333,55.182488
-0.27933,-0.24333,53.154191
-0.26900,-0.24333,51.381221
-0.25867,-0.24333,49.858552
-0.24833,-0.24333,48.582725
-0.23800,-0.24333,47.551733
-0.22767,-0.24333,46.764884
-0.21733,-0.24333,46.222656
-0.20700,-0.24333,45.926545
-0.19667,-0.24333,45.878925
-0.18633,-0.24333,46.082949
-0.17600,-0.24333,46.542490
-0.16567,-0.24333,47.262154
-0.15533,-0.24333,48.247350
-0.14500,-0.24333,49.504431
-0.13467,-0.24333,51.040876
-0.12433,-0.24333,52.865502
-0.11400,-0.24333,54.988693
-0.10367,-0.24333,57.422633
-0.09333,-0.24333,60.181516
-0.08300,-0.24333,63.281764
-0.07267,-0.24333,66.742213
-0.06233,-0.24333,70.584309
-0.05200,-0.24333,74.832293
-0.04167,-0.24333,79.513387
-0.03133,-0.24333,84.657994
-0.02100,-0.24333,90.299913
-0.01067,-0.24333,96.476569
-0.00033,-0.24333,103.229269
0.01000,-0.24333,110.603481
0.02033,-0.24333,118.649145
0.03067,-0.24333,127.421019
0.04100,-0.24333,136.979053
0.05133,-0.24333,147.388814
0.06167,-0.24333,158.721935
0.07200,-0.24333,171.056629
0.08233,-0.24333,184.478237
0.09267,-0.24333,199.079834
0.10300,-0.24333,214.962893
0.11333,-0.24333,232.238010
0.12367,-0.24333,251.025694
0.13400,-0.24333,271.457232
0.14433,-0.24333,293.675630
0.15467,-0.24333,317.836644
0.16500,-0.24333,344.109901
0.17533,-0.24333,372.680118
0.18567,-0.24333,403.748440
0.19600,-0.24333,437.533889
0.20633,-0.24333,474.274944
0.21667,-0.24333,514.231273
0.22700,-0.24333,557.685604
0.23733,-0.24333,604.945774
0.24767,-0.24333,656.346961
0.25800,-0.24333,712.254109
0.26833,-0.24333,773.064579
0.27867,-0.24333,839.211025
0.28900,-0.24333,911.164538
0.29933,-0.24333,989.438068
0.30967,-0.24333,1074.590142
0.32000,-0.24333,1167.228931
-0.30000,-0.23250,55.034010
-0.28967,-0.23250,52.766057
-0.27933,-0.23250,50.755139
-0.26900,-0.23250,48.994858
-0.25867,-0.23250,47.480517
-0.24833,-0.23250,46.209018
-0.23800,-0.23250,45.178741
-0.22767,-0.23250,44.389391
-0.21733,-0.23250,43.841821
-0.20700,-0.23250,43.537852
-0.19667,-0.23250,43.480098
-0.18633,-0.23250,43.671834
-0.17600,-0.23250,44.116921
-0.16567,-0.23250,44.819809
-0.15533,-0.23250,45.785623
-0.14500,-0.23250,47.020317
-0.13467,-0.23250,48.530892
-0.12433,-0.23250,50.325641
-0.11400,-0.23250,52.414405
-0.10367,-0.23250,54.808824
-0.09333,-0.23250,57.522569
-0.08300,-0.23250,60.571558
-0.07267,-0.23250,63.974149
-0.06233,-0.23250,67.751330
-0.05200,-0.23250,71.926891
-0.04167,-0.23250,76.527610
-0.03133,-0.23250,81.583443
-0.02100,-0.23250,87.127724
-0.01067,-0.23250,93.197395
-0.00033,-0.23250,99.833250
0.01000,-0.23250,107.080208
0.02033,-0.23250,114.987622
0.03067,-0.23250,123.609612
0.04100,-0.23250,133.005441
0.05133,-0.23250,143.239926
0.06167,-0.23250,154.383893
0.07200,-0.23250,166.514677
0.08233,-0.23250,179.716666
0.09267,-0.23250,194.081906
0.10300,-0.23250,209.710752
0.11333,-0.23250,226.712594
0.12367,-0.23250,245.206632
0.13400,-0.23250,265.322741
0.14433,-0.23250,287.202400
0.15467,-0.23250,310.999716
0.16500,-0.23250,336.882533
0.17533,-0.23250,365.033647
0.18567,-0.23250,395.652126
0.19600,-0.23250,428.954750
0.20633,-0.23250,465.177583
0.21667,-0.23250,504.577682
0.22700,-0.23250,547.434959
0.23733,-0.23250,594.054218
0.24767,-0.23250,644.767358
0.25800,-0.23250,699.935790
0.26833,-0.23250,759.953061
0.27867,-0.23250,825.247711
0.28900,-0.23250,896.286395
0.29933,-0.23250,973.577272
0.30967,-0.23250,1057.673704
0.32000,-0.23250,1149.178285
-0.30000,-0.22167,52.736556
-0.28967,-0.22167,50.488360
-0.27933,-0.22167,48.492371
-0.26900,-0.22167,46.742489
-0.25867,-0.22167,45.234364
-0.24833,-0.22167,43.965293
-0.23800,-0.22167,42.934092
-0.22767,-0.22167,42.140920
-0.21733,-0.22167,41.587075
-0.20700,-0.22167,41.274768
-0.19667,-0.22167,41.206910
-0.18633,-0.22167,41.386936
-0.17600,-0.22167,41.818708
-0.16567,-0.22167,42.506507
-0.15533,-0.22167,43.455133
-0.14500,-0.22167,44.670092
-0.13467,-0.22167,46.157850
-0.12433,-0.22167,47.926120
-0.11400,-0.22167,49.984152
-0.10367,-0.22167,52.343012
-0.09333,-0.22167,55.015828
-0.08300,-0.22167,58.018010
-0.07267,-0.22167,61.367444
-0.06233,-0.22167,65.084672
-0.05200,-0.22167,69.193059
-0.04167,-0.22167,73.718967
-0.03133,-0.22167,78.691931
-0.02100,-0.22167,84.144859
-0.01067,-0.22167,90.114241
-0.00033,-0.22167,96.640397
0.01000,-0.22167,103.767735
0.02033,-0.22167,111.545059
0.03067,-0.22167,120.025893
0.04100,-0.22167,129.268854
0.05133,-0.22167,139.338058
0.06167,-0.22167,150.303570
0.07200,-0.22167,162.241894
0.08233,-0.22167,175.236523
0.09267,-0.22167,189.378527
0.10300,-0.22167,204.767206
0.11333,-0.22167,221.510803
0.12367,-0.22167,239.727284
0.13400,-0.22167,259.545183
0.14433,-0.22167,281.104533
0.15467,-0.22167,304.557874
0.16500,-0.22167,330.071362
0.17533,-0.22167,357.825967
0.18567,-0.22167,388.018785
0.19600,-0.22167,420.864471
0.20633,-0.22167,456.596792
0.21667,-0.22167,495.470327
0.22700,-0.22167,537.762316
0.23733,-0.22167,583.774676
0.24767,-0.22167,633.836194
0.25800,-0.22167,688.304924
0.26833,-0.22167,747.570788
0.27867,-0.22167,812.058417
0.28900,-0.22167,882.230247
0.29933,-0.22167,958.589884
0.30967,-0.22167,1041.685779
0.32000,-0.22167,1132.115224
-0.30000,-0.21083,50.574700
-0.28967,-0.21083,48.343672
-0.27933,-0.21083,46.360147
-0.26900,-0.21083,44.618327
-0.25867,-0.21083,43.114229
-0.24833,-0.21083,41.845581
-0.23800,-0.21083,40.811690
-0.22767,-0.21083,40.013240
-0.21733,-0.21083,39.452053
-0.20700,-0.21083,39.130815
-0.19667,-0.21083,39.052801
-0.18633,-0.21083,39.221655
-0.17600,-0.21083,39.641253
-0.16567,-0.21083,40.315687
-0.15533,-0.21083,41.249386
-0.14500,-0.21083,42.447338
-0.13467,-0.21083,43.915402
-0.12433,-0.21083,45.660642
-0.11400,-0.21083,47.691664
-0.10367,-0.21083,50.018921
-0.09333,-0.21083,52.654978
-0.08300,-0.21083,55.614734
-0.07267,-0.21083,58.915611
-0.06233,-0.21083,62.577724
-0.05200,-0.21083,66.624038
-0.04167,-0.21083,71.080527
-0.03133,-0.21083,75.976342
-0.02100,-0.21083,81.343995
-0.01067,-0.21083,87.219565
-0.00033,-0.21083,93.642932
0.01000,-0.21083,100.658033
0.02033,-0.21083,108.313162
0.03067,-0.21083,116.661288
0.04100,-0.21083,125.760425
0.05133,-0.21083,135.674032
0.06167,-0.21083,146.471456
0.07200,-0.21083,158.228425
0.08233,-0.21083,171.027584
0.09267,-0.21083,184.959083
0.10300,-0.21083,200.121226
0.11333,-0.21083,216.621177
0.12367,-0.21083,234.575729
0.13400,-0.21083,254.112149
0.14433,-0.21083,275.369099
0.15467,-0.21083,298.497641
0.16500,-0.21083,323.662327
0.17533,-0.21083,351.042398
0.18567,-0.21083,380.833085
0.19600,-0.21083,413.247023
0.20633,-0.21083,448.515805
0.21667,-0.21083,486.891660
0.22700,-0.21083,528.649293
0.23733,-0.21083,574.087883
0.24767,-0.21083,623.533268
0.25800,-0.21083,677.340312
0.26833,-0.21083,735.895501
0.27867,-0.21083,799.619757
0.28900,-0.21083,868.971510
0.29933,-0.21083,944.450047
0.30967,-0.21083,1026.599156
0.32000,-0.21083,1116.011097
-0.30000,-0.20000,48.543164
-0.28967,-0.20000,46.326728
-0.27933,-0.20000,44.353186
-0.26900,-0.20000,42.617044
-0.25867,-0.20000,41.114700
-0.24833,-0.20000,39.844354
-0.23800,-0.20000,38.805862
-0.22767,-0.20000,38.000518
-0.21733,-0.20000,37.430768
-0.20700,-0.20000,37.099870
-0.19667,-0.20000,37.011556
-0.18633,-0.20000,37.169736
-0.17600,-0.20000,37.578314
-0.16567,-0.20000,38.241170
-0.15533,-0.20000,39.162292
-0.14500,-0.20000,40.346069
-0.13467,-0.20000,41.797657
-0.12433,-0.20000,43.523389
-0.11400,-0.20000,45.531163
-0.10367,-0.20000,47.830777
-0.09333,-0.20000,50.434212
-0.08300,-0.20000,53.355854
-0.07267,-0.20000,56.612674
-0.06233,-0.20000,60.224383
-0.05200,-0.20000,64.213576
-0.04167,-0.20000,68.605870
-0.03133,-0.20000,73.430069
-0.02100,-0.20000,78.718326
-0.01067,-0.20000,84.506346
-0.00033,-0.20000,90.833607
0.01000,-0.20000,97.743615
0.02033,-0.20000,105.284190
0.03067,-0.20000,113.507789
0.04100,-0.20000,122.471864
0.05133,-0.20000,132.239258
0.06167,-0.20000,142.878650
0.07200,-0.20000,154.465037
0.08233,-0.20000,167.080267
0.09267,-0.20000,180.813626
0.10300,-0.20000,195.762478
0.11333,-0.20000,212.032966
0.12367,-0.20000,229.740780
0.13400,-0.20000,249.011990
0.14433,-0.20000,269.983964
0.15467,-0.20000,292.806363
0.16500,-0.20000,317.642225
0.17533,-0.20000,344.669158
0.18567,-0.20000,374.080622
0.19600,-0.20000,406.087349
0.20633,-0.20000,440.918869
0.21667,-0.20000,478.825189
0.22700,-0.20000,520.078612
0.23733,-0.20000,564.975730
0.24767,-0.20000,613.839582
0.25800,-0.20000,667.022017
0.26833,-0.20000,724.906263
0.27867,-0.20000,787.909729
0.28900,-0.20000,856.487053
0.29933,-0.20000,931.133427
0.30967,-0.20000,1012.388223
0.32000,-0.20000,1100.838932
-0.30000,-0.18917,46.637117
-0.28967,-0.18917,44.432720
-0.27933,-0.18917,42.466670
-0.26900,-0.18917,40.733772
-0.25867,-0.18917,39.230820
-0.24833,-0.18917,37.956523
-0.23800,-0.18917,36.911357
-0.22767,-0.18917,36.097320
-0.21733,-0.18917,35.517599
-0.20700,-0.18917,35.176157
-0.19667,-0.18917,35.077292
-0.18633,-0.18917,35.225252
-0.17600,-0.18917,35.623994
-0.16567,-0.18917,36.277143
-0.15533,-0.18917,37.188166
-0.14500,-0.18917,38.360734
-0.13467,-0.18917,39.799187
-0.12433,-0.18917,41.509028
-0.11400,-0.18917,43.497369
-0.10367,-0.18917,45.773309
-0.09333,-0.18917,48.348228
-0.08300,-0.18917,51.235999
-0.07267,-0.18917,54.453160
-0.06233,-0.18917,58.019047
-0.05200,-0.18917,61.955917
-0.04167,-0.18917,66.289073
-0.03133,-0.18917,71.047004
-0.02100,-0.18917,76.261546
-0.01067,-0.18917,81.968067
-0.00033,-0.18917,88.205684
0.01000,-0.18917,95.017508
0.02033,-0.18917,102.450927
0.03067,-0.18917,110.557924
0.04100,-0.18917,119.395429
0.05133,-0.18917,129.025715
0.06167,-0.18917,139.516834
0.07200,-0.18917,150.943098
0.08233,-0.18917,163.385611
0.09267,-0.18917,176.932846
0.10300,-0.18917,191.681283
0.11333,-0.18917,207.736105
0.12367,-0.18917,225.211962
0.13400,-0.18917,244.233798
0.14433,-0.18917,264.937757
0.15467,-0.18917,287.472182
0.16500,-0.18917,311.998682
0.17533,-0.18917,338.693320
0.18567,-0.18917,367.747891
0.19600,-0.18917,399.371323
0.20633,-0.18917,433.791203
0.21667,-0.18917,471.255436
0.22700,-0.18917,512.034059
0.23733,-0.18917,556.421215
0.24767,-0.18917,604.737302
0.25800,-0.18917,657.331316
0.26833,-0.18917,714.583410
0.27867,-0.18917,776.907668
0.28900,-0.18917,844.755144
0.29933,-0.18917,918.617160
0.30967,-0.18917,999.028910
0.32000,-0.18917,1086.573375
-0.30000,-0.17833,44.852173
-0.28967,-0.17833,42.657295
-0.27933,-0.17833,40.696243
-0.26900,-0.17833,38.964110
-0.25867,-0.17833,37.458095
-0.24833,-0.17833,36.177453
-0.23800,-0.17833,35.123350
-0.22767,-0.17833,34.298604
-0.21733,-0.17833,33.707289
-0.20700,-0.17833,33.354230
-0.19667,-0.17833,33.244434
-0.18633,-0.17833,33.382588
-0.17600,-0.17833,33.772724
-0.16567,-0.17833,34.418158
-0.15533,-0.17833,35.321720
-0.14500,-0.17833,36.486220
-0.13467,-0.17833,37.915036
-0.12433,-0.17833,39.612716
-0.11400,-0.17833,41.585504
-0.10367,-0.17833,43.841754
-0.09333,-0.17833,46.392226
-0.08300,-0.17833,49.250293
-0.07267,-0.17833,52.432084
-0.06233,-0.17833,55.956596
-0.05200,-0.17833,59.845787
-0.04167,-0.17833,64.124686
-0.03133,-0.17833,68.821513
-0.02100,-0.17833,73.967825
-0.01067,-0.17833,79.598694
-0.00033,-0.17833,85.752913
0.01000,-0.17833,92.473239
0.02033,-0.17833,99.806665
0.03067,-0.17833,107.804740
0.04100,-0.17833,116.523912
0.05133,-0.17833,126.025924
0.06167,-0.17833,136.378247
0.07200,-0.17833,147.654554
0.08233,-0.17833,159.935251
0.09267,-0.17833,173.308049
0.10300,-0.17833,187.868600
0.11333,-0.17833,203.721188
0.12367,-0.17833,220.979483
0.13400,-0.17833,239.767368
0.14433,-0.17833,260.219842
0.15467,-0.17833,282.484002
0.16500,-0.17833,306.720114
0.17533,-0.17833,333.102787
0.18567,-0.17833,361.822246
0.19600,-0.17833,393.085721
0.20633,-0.17833,427.118966
0.21667,-0.17833,464.167906
0.22700,-0.17833,504.500442
0.23733,-0.17833,548.408409
0.24767,-0.17833,596.209713
0.25800,-0.17833,648.250663
0.26833,-0.17833,704.908507
0.27867,-0.17833,766.594197
0.28900,-0.17833,833.755405
0.29933,-0.17833,906.879802
0.30967,-0.17833,986.498638
0.32000,-0.17833,1073.190642
-0.30000,-0.16750,43.184387
-0.28967,-0.16750,40.996552
-0.27933,-0.16750,39.038015
-0.26900,-0.16750,37.304133
-0.25867,-0.16750,35.792509
-0.24833,-0.16750,34.502974
-0.23800,-0.16750,33.437463
-0.22767,-0.16750,32.599739
-0.21733,-0.16750,31.994944
-0.20700,-0.16750,31.628965
-0.19667,-0.16750,31.507709
-0.18633,-0.16750,31.636426
-0.17600,-0.16750,32.019253
-0.16567,-0.16750,32.659124
-0.15533,-0.16750,33.558077
-0.14500,-0.16750,34.717869
-0.13467,-0.16750,36.140733
-0.12433,-0.16750,37.830120
-0.11400,-0.16750,39.791309
-0.10367,-0.16750,42.031862
-0.09333,-0.16750,44.561914
-0.08300,-0.16750,47.394357
-0.07267,-0.16750,50.544948
-0.06233,-0.16750,54.032386
-0.05200,-0.16750,57.878379
-0.04167,-0.16750,62.107727
-0.03133,-0.16750,66.748426
-0.02100,-0.16750,71.831796
-0.01067,-0.16750,77.392656
-0.00033,-0.16750,83.469514
0.01000,-0.16750,90.104808
0.02033,-0.16750,97.345179
0.03067,-0.16750,105.241777
0.04100,-0.16750,113.850609
0.05133,-0.16750,123.232929
0.06167,-0.16750,133.455667
0.07200,-0.16750,144.591902
0.08233,-0.16750,156.721390
0.09267,-0.16750,169.931130
0.10300,-0.16750,184.316001
0.11333,-0.16750,199.979440
0.12367,-0.16750,217.034204
0.13400,-0.16750,235.603180
0.14433,-0.16750,255.820290
0.15467,-0.16750,277.831464
0.16500,-0.16750,301.795707
0.17533,-0.16750,327.886261
0.18567,-0.16750,356.291875
0.19600,-0.16750,387.218186
0.20633,-0.16750,420.889222
0.21667,-0.16750,457.549050
0.22700,-0.16750,497.463560
0.23733,-0.16750,540.922416
0.24767,-0.16750,588.241184
0.25800,-0.16750,639.763642
0.26833,-0.16750,695.864308
0.27867,-0.16750,756.951186
0.28900,-0.16750,823.468764
0.29933,-0.16750,895.901279
0.30967,-0.16750,974.776271
0.32000,-0.16750,1060.668461
-0.30000,-0.15667,41.630249
-0.28967,-0.15667,39.447049
-0.27933,-0.15667,37.488573
-0.26900,-0.15667,35.750407
-0.25867,-0.15667,34.230543
-0.24833,-0.15667,32.929407
-0.23800,-0.15667,31.849780
-0.22767,-0.15667,30.996517
-0.21733,-0.15667,30.376040
-0.20700,-0.15667,29.995558
-0.19667,-0.15667,29.862127
-0.18633,-0.15667,29.981729
-0.17600,-0.15667,30.358642
-0.16567,-0.15667,30.995315
-0.15533,-0.15667,31.892784
-0.14500,-0.15667,33.051501
-0.13467,-0.15667,34.472326
-0.12433,-0.15667,36.157438
-0.11400,-0.15667,38.111055
-0.10367,-0.15667,40.339906
-0.09333,-0.15667,42.853508
-0.08300,-0.15667,45.664304
-0.07267,-0.15667,48.787728
-0.06233,-0.15667,52.242235
-0.05200,-0.15667,56.049337
-0.04167,-0.15667,60.233657
-0.03133,-0.15667,64.823013
-0.02100,-0.15667,69.848536
-0.01067,-0.15667,75.344828
-0.00033,-0.15667,81.350155
0.01000,-0.15667,87.906676
0.02033,-0.15667,95.060713
0.03067,-0.15667,102.863056
0.04100,-0.15667,111.369309
0.05133,-0.15667,120.640276
0.06167,-0.15667,130.742387
0.07200,-0.15667,141.748173
0.08233,-0.15667,153.736782
0.09267,-0.15667,166.794554
0.10300,-0.15667,181.015642
0.11333,-0.15667,196.502698
0.12367,-0.15667,213.367621
0.13400,-0.15667,231.732370
0.14433,-0.15667,251.729857
0.15467,-0.15667,273.504922
0.16500,-0.15667,297.215385
0.17533,-0.15667,323.033212
0.18567,-0.15667,351.145769
0.19600,-0.15667,381.757196
0.20633,-0.15667,415.089910
0.21667,-0.15667,451.386231
0.22700,-0.15667,490.910165
0.23733,-0.15667,533.949343
0.24767,-0.15667,580.817131
0.25800,-0.15667,631.854938
0.26833,-0.15667,687.434718
0.27867,-0.15667,747.961710
0.28900,-0.15667,813.877417
0.29933,-0.15667,885.662849
0.30967,-0.15667,963.842066
0.32000,-0.15667,1048.986031
-0.30000,-0.14583,40.186681
-0.28967,-0.14583,38.005799
-0.27933,-0.14583,36.044989
-0.26900,-0.14583,34.300010
-0.25867,-0.14583,32.769205
-0.24833,-0.14583,31.453602
-0.23800,-0.14583,30.356891
-0.22767,-0.14583,29.485185
-0.21733,-0.14583,28.846441
-0.20700,-0.14583,28.449525
-0.19667,-0.14583,28.302970
-0.18633,-0.14583,28.413724
-0.17600,-0.14583,28.786257
-0.16567,-0.14583,29.422381
-0.15533,-0.14583,30.321840
-0.14500,-0.14583,31.483451
-0.13467,-0.14583,32.906410
-0.12433,-0.14583,34.591434
-0.11400,-0.14583,36.541573
-0.10367,-0.14583,38.762701
-0.09333,-0.14583,41.263739
-0.08300,-0.14583,44.056738
-0.07267,-0.14583,47.156870
-0.06233,-0.14583,50.582414
-0.05200,-0.14583,54.354746
-0.04167,-0.14583,58.498368
-0.03133,-0.14583,63.040972
-0.02100,-0.14583,68.013543
-0.01067,-0.14583,73.450512
-0.00033,-0.14583,79.389938
0.01000,-0.14583,85.873739
0.02033,-0.14583,92.947954
0.03067,-0.14583,100.663051
0.04100,-0.14583,109.074266
0.05133,-0.14583,118.241992
0.06167,-0.14583,128.232199
0.07200,-0.14583,139.116909
0.08233,-0.14583,150.974712
0.09267,-0.14583,163.891332
0.10300,-0.14583,177.960250
0.11333,-0.14583,193.283386
0.12367,-0.14583,209.971841
0.13400,-0.14583,228.146707
0.14433,-0.14583,247.939957
0.15467,-0.14583,269.495411
0.16500,-0.14583,292.969787
0.17533,-0.14583,318.533857
0.18567,-0.14583,346.373694
0.19600,-0.14583,376.692045
0.20633,-0.14583,409.709816
0.21667,-0.14583,445.667698
0.22700,-0.14583,484.827937
0.23733,-0.14583,527.476262
0.24767,-0.14583,573.923985
0.25800,-0.14583,624.510295
0.26833,-0.14583,679.604754
0.27867,-0.14583,739.610014
0.28900,-0.14583,804.964783
0.29933,-0.14583,876.147057
0.30967,-0.14583,953.677639
0.32000,-0.14583,1038.123972
-0.30000,-0.13500,38.851035
-0.28967,-0.13500,36.670277
-0.27933,-0.13500,34.704830
-0.26900,-0.13500,32.950549
-0.25867,-0.13500,31.406064
-0.24833,-0.13500,30.072978
-0.23800,-0.13500,28.955944
-0.22767,-0.13500,28.062493
-0.21733,-0.13500,27.402431
-0.20700,-0.13500,26.986707
-0.19667,-0.13500,26.825783
-0.18633,-0.13500,26.927896
-0.17600,-0.13500,27.297773
-0.16567,-0.13500,27.936373
-0.15533,-0.13500,28.841743
-0.14500,-0.13500,30.010622
-0.13467,-0.13500,31.440190
-0.12433,-0.13500,33.129477
-0.11400,-0.13500,35.080278
-0.10367,-0.13500,37.297610
-0.09333,-0.13500,39.789857
-0.08300,-0.13500,42.568748
-0.07267,-0.13500,45.649281
-0.06233,-0.13500,49.049632
-0.05200,-0.13500,52.791113
-0.04167,-0.13500,56.898167
-0.03133,-0.13500,61.398409
-0.02100,-0.13500,66.322727
-0.01067,-0.13500,71.705420
-0.00033,-0.13500,77.584379
0.01000,-0.13500,84.001315
0.02033,-0.13500,91.002022
0.03067,-0.13500,98.636677
0.04100,-0.13500,106.960187
0.05133,-0.13500,116.032568
0.06167,-0.13500,125.919371
0.07200,-0.13500,136.692149
0.08233,-0.13500,148.428975
0.09267,-0.13500,161.215005
0.10300,-0.13500,175.143099
0.11333,-0.13500,190.314497
0.12367,-0.13500,206.839559
0.13400,-0.13500,224.838574
0.14433,-0.13500,244.442641
0.15467,-0.13500,265.794632
0.16500,-0.13500,289.050242
0.17533,-0.13500,314.379130
0.18567,-0.13500,341.966169
0.19600,-0.13500,372.012807
0.20633,-0.13500,404.738545
0.21667,-0.13500,440.382558
0.22700,-0.13500,479.205452
0.23733,-0.13500,521.491185
0.24767,-0.13500,567.549157
0.25800,-0.13500,617.716490
0.26833,-0.13500,672.360515
0.27867,-0.13500,731.881475
0.28900,-0.13500,796.715474
0.29933,-0.13500,867.337699
0.30967,-0.13500,944.265915
0.32000,-0.13500,1028.064288
-0.30000,-0.12417,37.621080
-0.28967,-0.12417,35.438419
-0.27933,-0.12417,33.466173
-0.26900,-0.12417,31.700193
-0.25867,-0.12417,30.139297
-0.24833,-0.12417,28.785594
-0.23800,-0.12417,27.644714
-0.22767,-0.12417,26.725766
-0.21733,-0.12417,26.040765
-0.20700,-0.12417,25.603293
-0.19667,-0.12417,25.426367
-0.18633,-0.12417,25.519971
-0.17600,-0.12417,25.889185
-0.16567,-0.12417,26.533789
-0.15533,-0.12417,27.449558
-0.14500,-0.12417,28.630567
-0.13467,-0.12417,30.071542
-0.12433,-0.12417,31.769596
-0.11400,-0.12417,33.725205
-0.10367,-0.12417,35.942572
-0.09333,-0.12417,38.429631
-0.08300,-0.12417,41.197904
-0.07267,-0.12417,44.262311
-0.06233,-0.12417,47.641020
-0.05200,-0.12417,51.355353
-0.04167,-0.12417,55.429754
-0.03133,-0.12417,59.891821
-0.02100,-0.12417,64.772385
-0.01067,-0.12417,70.105654
-0.00033,-0.12417,75.929389
0.01000,-0.12417,82.285126
0.02033,-0.12417,89.218447
0.03067,-0.12417,96.779273
0.04100,-0.12417,105.022214
0.05133,-0.12417,114.006944
0.06167,-0.12417,123.798633
0.07200,-0.12417,134.468405
0.08233,-0.12417,146.093857
0.09267,-0.12417,158.759624
0.10300,-0.12417,172.557991
0.11333,-0.12417,187.589572
0.12367,-0.12417,203.964042
0.13400,-0.12417,221.800946
0.14433,-0.12417,241.230578
0.15467,-0.12417,262.394931
0.16500,-0.12417,285.448750
0.17533,-0.12417,310.560666
0.18567,-0.12417,337.914441
0.19600,-0.12417,367.710318
0.20633,-0.12417,400.166498
0.21667,-0.12417,435.520748
0.22700,-0.12417,474.032155
0.23733,-0.12417,515.983034
0.24767,-0.12417,561.681013
0.25800,-0.12417,611.461298
0.26833,-0.12417,665.689149
0.27867,-0.12417,724.762571
0.28900,-0.12417,789.115258
0.29933,-0.12417,859.219784
0.30967,-0.12417,935.591099
0.32000,-0.12417,1018.790324
-0.30000,-0.11333,36.494997
-0.28967,-0.11333,34.308615
-0.27933,-0.11333,32.327609
-0.26900,-0.11333,30.547695
-0.25867,-0.11333,28.967734
-0.24833,-0.11333,27.590218
-0.23800,-0.11333,26.421705
-0.22767,-0.11333,25.473006
-0.21733,-0.11333,24.758748
-0.20700,-0.11333,24.295858
-0.19667,-0.11333,24.100774
-0.18633,-0.11333,24.185911
-0.17600,-0.11333,24.556828
-0.16567,-0.11333,25.211642
-0.15533,-0.11333,26.143024
-0.14500,-0.11333,27.341595
-0.13467,-0.11333,28.799108
-0.12433,-0.11333,30.510542
-0.11400,-0.11333,32.475044
-0.10367,-0.11333,34.696105
-0.09333,-0.11333,37.181356
-0.08300,-0.11333,39.942246
-0.07267,-0.11333,42.993746
-0.06233,-0.11333,46.354114
-0.05200,-0.11333,50.044764
-0.04167,-0.11333,54.090209
-0.03133,-0.11333,58.518074
-0.02100,-0.11333,63.359184
-0.01067,-0.11333,68.647691
-0.00033,-0.11333,74.421256
0.01000,-0.11333,80.721279
0.02033,-0.11333,87.593154
0.03067,-0.11333,95.086581
0.04100,-0.11333,103.255903
0.05133,-0.11333,112.160490
0.06167,-0.11333,121.865160
0.07200,-0.11333,132.440650
0.08233,-0.11333,143.964123
0.09267,-0.11333,156.519734
0.10300,-0.11333,170.199242
0.11333,-0.11333,185.102684
0.12367,-0.11333,201.339108
0.13400,-0.11333,219.027376
0.14433,-0.11333,238.297034
0.15467,-0.11333,259.289271
0.16500,-0.11333,282.157958
0.17533,-0.11333,307.070777
0.18567,-0.11333,334.210464
0.19600,-0.11333,363.776153
0.20633,-0.11333,395.984845
0.21667,-0.11333,431.073011
0.22700,-0.11333,469.298335
0.23733,-0.11333,510.941618
0.24767,-0.11333,556.308849
0.25800,-0.11333,605.733467
0.26833,-0.11333,659.578821
0.27867,-0.11333,718.240853
0.28900,-0.11333,782.151026
0.29933,-0.11333,851.779505
0.30967,-0.11333,927.638638
0.32000,-0.11333,1010.286736
-0.30000,-0.10250,35.471359
-0.28967,-0.10250,33.279703
-0.27933,-0.10250,31.288248
-0.26900,-0.10250,29.492415
-0.25867,-0.10250,27.890919
-0.24833,-0.10250,26.486428
-0.23800,-0.10250,25.286285
-0.22767,-0.10250,24.303049
-0.21733,-0.10250,23.554370
-0.20700,-0.10250,23.061424
-0.19667,-0.10250,22.845310
-0.18633,-0.10250,22.921902
-0.17600,-0.10250,23.297430
-0.16567,-0.10250,23.967583
-0.15533,-0.10250,24.920708
-0.14500,-0.10250,26.142917
-0.13467,-0.10250,27.622408
-0.12433,-0.10250,29.351857
-0.11400,-0.10250,31.329171
-0.10367,-0.10250,33.557321
-0.09333,-0.10250,36.043834
-0.08300,-0.10250,38.800268
-0.07267,-0.10250,41.841781
-0.06233,-0.10250,45.186833
-0.05200,-0.10250,48.857013
-0.04167,-0.10250,52.876963
-0.03133,-0.10250,57.274389
-0.02100,-0.10250,62.080144
-0.01067,-0.10250,67.328361
-0.00033,-0.10250,73.056634
0.01000,-0.10250,79.306249
0.02033,-0.10250,86.122449
0.03067,-0.10250,93.554735
0.04100,-0.10250,101.657217
0.05133,-0.10250,110.488989
0.06167,-0.10250,120.114558
0.07200,-0.10250,130.604304
0.08233,-0.10250,142.034998
0.09267,-0.10250,154.490357
0.10300,-0.10250,168.061662
0.11333,-0.10250,182.848423
0.12367,-0.10250,198.959114
0.13400,-0.10250,216.511969
0.14433,-0.10250,235.635857
0.15467,-0.10250,256.471227
0.16500,-0.10250,279.171146
0.17533,-0.10250,303.902432
0.18567,-0.10250,330.846880
0.19600,-0.10250,360.202606
0.20633,-0.10250,392.185511
0.21667,-0.10250,427.030878
0.22700,-0.10250,464.995105
0.23733,-0.10250,506.357603
0.24767,-0.10250,551.422860
0.25800,-0.10250,600.522691
0.26833,-0.10250,654.018693
0.27867,-0.10250,712.304913
0.28900,-0.10250,775.810766
0.29933,-0.10250,845.004207
0.30967,-0.10250,920.395193
0.32000,-0.10250,1002.539452
-0.30000,-0.09167,34.549108
-0.28967,-0.09167,32.350948
-0.27933,-0.09167,30.347708
-0.26900,-0.09167,28.534335
-0.25867,-0.09167,26.909153
-0.24833,-0.09167,25.474713
-0.23800,-0.09167,24.238854
-0.22767,-0.09167,23.215775
-0.21733,-0.09167,22.426505
-0.20700,-0.09167,21.897584
-0.19667,-0.09167,21.656554
-0.18633,-0.09167,21.724353
-0.17600,-0.09167,22.108191
-0.16567,-0.09167,22.800087
-0.15533,-0.09167,23.782233
-0.14500,-0.09167,25.034848
-0.13467,-0.09167,26.541968
-0.12433,-0.09167,28.293943
-0.11400,-0.09167,30.287678
-0.10367,-0.09167,32.525921
-0.09333,-0.09167,35.016366
-0.08300,-0.09167,37.770890
-0.07267,-0.09167,40.804995
-0.06233,-0.09167,44.137453
-0.05200,-0.09167,47.790105
-0.04167,-0.09167,51.787781
-0.03133,-0.09167,56.158313
-0.02100,-0.09167,60.932617
-0.01067,-0.09167,66.144834
-0.00033,-0.09167,71.832518
0.01000,-0.09167,78.036869
0.02033,-0.09167,84.803000
0.03067,-0.09167,92.180245
0.04100,-0.09167,100.222504
0.05133,-0.09167,108.988630
0.06167,-0.09167,118.542845
0.07200,-0.09167,128.955215
0.08233,-0.09167,140.302152
0.09267,-0.09167,152.666981
0.10300,-0.09167,166.140545
0.11333,-0.09167,180.821878
0.12367,-0.09167,196.818934
0.13400,-0.09167,214.249378
0.14433,-0.09167,233.241459
0.15467,-0.09167,253.934956
0.16500,-0.09167,276.482209
0.17533,-0.09167,301.049242
0.18567,-0.09167,327.816998
0.19600,-0.09167,356.982667
0.20633,-0.09167,388.761150
0.21667,-0.09167,423.386645
0.22700,-0.09167,461.114379
0.23733,-0.09167,502.222498
0.24767,-0.09167,547.014123
0.25800,-0.09167,595.819589
0.26833,-0.09167,648.998895
0.27867,-0.09167,706.944361
0.28900,-0.09167,770.083536
0.29933,-0.09167,838.882358
0.30967,-0.09167,913.848604
0.32000,-0.09167,995.535646
-0.30000,-0.08083,33.727527
-0.28967,-0.08083,31.522010
-0.27933,-0.08083,29.506094
-0.26900,-0.08083,27.674056
-0.25867,-0.08083,26.023542
-0.24833,-0.08083,24.556586
-0.23800,-0.08083,23.281056
-0.22767,-0.08083,22.212419
-0.21733,-0.08083,21.375239
-0.20700,-0.08083,20.802705
-0.19667,-0.08083,20.531385
-0.18633,-0.08083,20.589903
-0.17600,-0.08083,20.986942
-0.16567,-0.08083,21.708767
-0.15533,-0.08083,22.728615
-0.14500,-0.08083,24.019055
-0.13467,-0.08083,25.559472
-0.12433,-0.08083,27.338124
-0.11400,-0.08083,29.351371
-0.10367,-0.08083,31.602170
-0.09333,-0.08083,34.098713
-0.08300,-0.08083,36.853428
-0.07267,-0.08083,39.882318
-0.06233,-0.08083,43.204573
-0.05200,-0.08083,46.842357
-0.04167,-0.08083,50.820737
-0.03133,-0.08083,55.167705
-0.02100,-0.08083,59.914267
-0.01067,-0.08083,65.094598
-0.00033,-0.08083,70.746234
0.01000,-0.08083,76.910308
0.02033,-0.08083,83.631827
0.03067,-0.08083,90.959981
0.04100,-0.08083,98.948489
0.05133,-0.08083,107.655986
0.06167,-0.08083,117.146447
0.07200,-0.08083,127.489651
0.08233,-0.08083,138.761693
0.09267,-0.08083,151.045542
0.10300,-0.08083,164.431652
0.11333,-0.08083,179.018628
0.12367,-0.08083,194.913953
0.13400,-0.08083,212.234781
0.14433,-0.08083,231.108804
0.15467,-0.08083,251.675195
0.16500,-0.08083,274.085637
0.17533,-0.08083,298.505443
0.18567,-0.08083,325.114783
0.19600,-0.08083,354.110013
0.20633,-0.08083,385.705129
0.21667,-0.08083,420.133352
0.22700,-0.08083,457.648853
0.23733,-0.08083,498.528632
0.24767,-0.08083,543.074575
0.25800,-0.08083,591.615681
0.26833,-0.08083,644.510504
0.27867,-0.08083,702.149803
0.28900,-0.08083,764.959439
0.29933,-0.08083,833.403527
0.30967,-0.08083,907.987871
0.32000,-0.08083,989.263712
-0.30000,-0.07000,33.006192
-0.28967,-0.07000,30.792900
-0.27933,-0.07000,28.763950
-0.26900,-0.07000,26.912764
-0.25867,-0.07000,25.235995
-0.24833,-0.07000,23.734677
-0.23800,-0.07000,22.416019
-0.22767,-0.07000,21.295994
-0.21733,-0.07000,20.402387
-0.20700,-0.07000,19.776302
-0.19667,-0.07000,19.467062
-0.18633,-0.07000,19.515432
-0.17600,-0.07000,19.932438
-0.16567,-0.07000,20.694889
-0.15533,-0.07000,21.762746
-0.14500,-0.07000,23.098865
-0.13467,-0.07000,24.677894
-0.12433,-0.07000,26.486674
-0.11400,-0.07000,28.521752
-0.10367,-0.07000,30.786855
-0.09333,-0.07000,33.291046
-0.08300,-0.07000,36.047539
-0.07267,-0.07000,39.072987
-0.06233,-0.07000,42.387082
-0.05200,-0.07000,46.012369
-0.04167,-0.07000,49.974186
-0.03133,-0.07000,54.300708
-0.02100,-0.07000,59.023054
-0.01067,-0.07000,64.175447
-0.00033,-0.07000,69.795420
0.01000,-0.07000,75.924060
0.02033,-0.07000,82.606286
0.03067,-0.07000,89.891164
0.04100,-0.07000,97.832257
0.05133,-0.07000,106.488010
0.06167,-0.07000,115.922177
0.07200,-0.07000,126.204285
0.08233,-0.07000,137.410147
0.09267,-0.07000,149.622417
0.10300,-0.07000,162.931202
0.11333,-0.07000,177.434724
0.12367,-0.07000,193.240047
0.13400,-0.07000,210.463871
0.14433,-0.07000,229.233390
0.15467,-0.07000,249.687236
0.16500,-0.07000,271.976507
0.17533,-0.07000,296.265880
0.18567,-0.07000,322.734836
0.19600,-0.07000,351.578985
0.20633,-0.07000,383.011516
0.21667,-0.07000,417.264775
0.22700,-0.07000,454.591988
0.23733,-0.07000,495.269134
0.24767,-0.07000,539.596993
0.25800,-0.07000,587.903369
0.26833,-0.07000,640.545523
0.27867,-0.07000,697.912817
0.28900,-0.07000,760.429602
0.29933,-0.07000,828.558359
0.30967,-0.07000,902.803125
0.32000,-0.07000,983.713233
-0.30000,-0.05917,32.384925
-0.28967,-0.05917,30.163917
-0.27933,-0.05917,28.122191
-0.26900,-0.05917,26.252159
-0.25867,-0.05917,24.549190
-0.24833,-0.05917,23.012782
-0.23800,-0.05917,21.648595
-0.22767,-0.05917,20.471832
-0.21733,-0.05917,19.512315
-0.20700,-0.05917,18.819743
-0.19667,-0.05917,18.461388
-0.18633,-0.05917,18.498111
-0.17600,-0.05917,18.944931
-0.16567,-0.05917,19.762243
-0.15533,-0.05917,20.890057
-0.14500,-0.05917,22.279599
-0.13467,-0.05917,23.901594
-0.12433,-0.05917,25.742789
-0.11400,-0.05917,27.800944
-0.10367,-0.05917,30.081202
-0.09333,-0.05917,32.593873
-0.08300,-0.05917,35.353167
-0.07267,-0.05917,38.376495
-0.06233,-0.05917,41.684118
-0.05200,-0.05917,45.298988
-0.04167,-0.05917,49.246736
-0.03133,-0.05917,53.555730
-0.02100,-0.05917,58.257210
-0.01067,-0.05917,63.385457
-0.00033,-0.05917,68.978013
0.01000,-0.05917,75.075930
0.02033,-0.05917,81.724057
0.03067,-0.05917,88.971353
0.04100,-0.05917,96.871247
0.05133,-0.05917,105.482018
0.06167,-0.05917,114.867229
0.07200,-0.05917,125.096186
0.08233,-0.05917,136.244454
0.09267,-0.05917,148.394412
0.10300,-0.05917,161.635859
0.11333,-0.05917,176.066683
0.12367,-0.05917,191.793580
0.13400,-0.05917,208.932847
0.14433,-0.05917,227.611243
0.15467,-0.05917,247.966923
0.16500,-0.05917,270.150469
0.17533,-0.05917,294.325998
0.18567,-0.05917,320.672384
0.19600,-0.05917,349.384578
0.20633,-0.05917,380.675058
0.21667,-0.05917,414.775400
0.22700,-0.05917,451.937995
0.23733,-0.05917,492.437921
0.24767,-0.05917,536.574980
0.25800,-0.05917,584.675922
0.26833,-0.05917,637.096865
0.27867,-0.05917,694.225938
0.28900,-0.05917,756.486155
0.29933,-0.05917,824.338553
0.30967,-0.05917,898.285608
0.32000,-0.05917,978.874963
-0.30000,-0.04833,31.863731
-0.28967,-0.04833,29.635563
-0.27933,-0.04833,27.581993
-0.26900,-0.04833,25.694331
-0.25867,-0.04833,23.966438
-0.24833,-0.04833,22.395792
-0.23800,-0.04833,20.985512
-0.22767,-0.04833,19.748227
-0.21733,-0.04833,18.713231
-0.20700,-0.04833,17.937635
-0.19667,-0.04833,17.513102
-0.18633,-0.04833,17.535527
-0.17600,-0.04833,18.027367
-0.16567,-0.04833,18.918596
-0.15533,-0.04833,20.119381
-0.14500,-0.04833,21.568849
-0.13467,-0.04833,23.236295
-0.12433,-0.04833,25.110461
-0.11400,-0.04833,27.191549
-0.10367,-0.04833,29.486754
-0.09333,-0.04833,32.007942
-0.08300,-0.04833,34.770459
-0.07267,-0.04833,37.792538
-0.06233,-0.04833,41.095021
-0.05200,-0.04833,44.701278
-0.04167,-0.04833,48.637224
-0.03133,-0.04833,52.931421
-0.02100,-0.04833,57.615224
-0.01067,-0.04833,62.722977
-0.00033,-0.04833,68.292234
0.01000,-0.04833,74.364023
0.02033,-0.04833,80.983132
0.03067,-0.04833,88.198433
0.04100,-0.04833,96.063237
0.05133,-0.04833,104.635685
0.06167,-0.04833,113.979170
0.07200,-0.04833,124.162810
0.08233,-0.04833,135.261957
0.09267,-0.04833,147.358749
0.10300,-0.04833,160.542723
0.11333,-0.04833,174.911475
0.12367,-0.04833,190.571385
0.13400,-0.04833,207.638401
0.14433,-0.04833,226.238903
0.15467,-0.04833,246.510636
0.16500,-0.04833,268.603733
0.17533,-0.04833,292.681827
0.18567,-0.04833,318.923265
0.19600,-0.04833,347.522429
0.20633,-0.04833,378.691178
0.21667,-0.04833,412.660420
0.22700,-0.04833,449.681823
0.23733,-0.04833,490.029681
0.24767,-0.04833,534.002948
0.25800,-0.04833,581.927457
0.26833,-0.04833,634.158335
0.27867,-0.04833,691.082637
0.28900,-0.04833,753.122214
0.29933,-0.04833,820.736848
0.30967,-0.04833,894.427655
0.32000,-0.04833,974.740807
-0.30000,-0.03750,31.442727
-0.28967,-0.03750,29.208452
-0.27933,-0.03750,27.144663
-0.26900,-0.03750,25.241577
-0.25867,-0.03750,23.491460
-0.24833,-0.03750,21.889457
-0.23800,-0.03750,20.435295
-0.22767,-0.03750,19.136973
-0.21733,-0.03750,18.019048
-0.20700,-0.03750,17.140661
-0.19667,-0.03750,16.622902
-0.18633,-0.03750,16.626025
-0.17600,-0.03750,17.188051
-0.16567,-0.03750,18.178054
-0.15533,-0.03750,19.463831
-0.14500,-0.03750,20.976511
-0.13467,-0.03750,22.688847
-0.12433,-0.03750,24.594220
-0.11400,-0.03750,26.696438
-0.10367,-0.03750,29.005212
-0.09333,-0.03750,31.534125
-0.08300,-0.03750,34.299691
-0.07267,-0.03750,37.320948
-0.06233,-0.03750,40.619295
-0.05200,-0.03750,44.218483
-0.04167,-0.03750,48.144690
-0.03133,-0.03750,52.426650
-0.02100,-0.03750,57.095825
-0.01067,-0.03750,62.186612
-0.00033,-0.03750,67.736578
0.01000,-0.03750,73.786731
0.02033,-0.03750,80.381808
0.03067,-0.03750,87.570607
0.04100,-0.03750,95.406340
0.05133,-0.03750,103.947029
0.06167,-0.03750,113.255926
0.07200,-0.03750,123.401990
0.08233,-0.03750,134.460390
0.09267,-0.03750,146.513063
0.10300,-0.03750,159.649322
0.11333,-0.03750,173.966518
0.12367,-0.03750,189.570762
0.13400,-0.03750,206.577708
0.14433,-0.03750,225.113416
0.15467,-0.03750,245.315282
0.16500,-0.03750,267.333060
0.17533,-0.03750,291.329972
0.18567,-0.03750,317.483920
0.19600,-0.03750,345.988802
0.20633,-0.03750,377.055954
0.21667,-0.03750,410.915717
0.22700,-0.03750,447.819142
0.23733,-0.03750,488.039860
0.24767,-0.03750,531.876105
0.25800,-0.03750,579.652930
0.26833,-0.03750,631.724617
0.27867,-0.03750,688.477308
0.28900,-0.03750,750.331867
0.29933,-0.03750,817.747004
0.30967,-0.03750,891.222676
0.32000,-0.03750,971.303803
-0.30000,-0.02667,31.122077
-0.28967,-0.02667,28.883203
-0.27933,-0.02667,26.811484
-0.26900,-0.02667,24.896163
-0.25867,-0.02667,23.128029
-0.24833,-0.02667,21.499900
-0.23800,-0.02667,20.007742
-0.22767,-0.02667,18.653350
-0.21733,-0.02667,17.451545
-0.20700,-0.02667,16.451448
-0.19667,-0.02667,15.796657
-0.18633,-0.02667,15.769883
-0.17600,-0.02667,16.446969
-0.16567,-0.02667,17.564368
-0.15533,-0.02667,18.941206
-0.14500,-0.02667,20.514300
-0.13467,-0.02667,22.266684
-0.12433,-0.02667,24.198715
-0.11400,-0.02667,26.318461
-0.10367,-0.02667,28.638244
-0.09333,-0.02667,31.173288
-0.08300,-0.02667,33.941173
-0.07267,-0.02667,36.961636
-0.06233,-0.02667,40.256552
-0.05200,-0.02667,43.849991
-0.04167,-0.02667,47.768346
-0.03133,-0.02667,52.040488
-0.02100,-0.02667,56.697963
-0.01067,-0.02667,61.775208
-0.00033,-0.02667,67.309799
0.01000,-0.02667,73.342722
0.02033,-0.02667,79.918674
0.03067,-0.02667,87.086386
0.04100,-0.02667,94.898992
0.05133,-0.02667,103.414411
0.06167,-0.02667,112.695782
0.07200,-0.02667,122.811930
0.08233,-0.02667,133.837875
0.09267,-0.02667,145.855389
0.10300,-0.02667,158.953604
0.11333,-0.02667,173.229667
0.12367,-0.02667,188.789468
0.13400,-0.02667,205.748422
0.14433,-0.02667,224.232325
0.15467,-0.02667,244.378288
0.16500,-0.02667,266.335754
0.17533,-0.02667,290.267608
0.18567,-0.02667,316.351385
0.19600,-0.02667,344.780586
0.20633,-0.02667,375.766118
0.21667,-0.02667,409.537852
0.22700,-0.02667,446.346337
0.23733,-0.02667,486.464655
0.24767,-0.02667,530.190445
0.25800,-0.02667,577.848118
0.26833,-0.02667,629.791260
0.27867,-0.02667,686.405258
0.28900,-0.02667,748.110158
0.29933,-0.02667,815.363786
0.30967,-0.02667,888.665142
0.32000,-0.02667,968.558103
-0.30000,-0.01583,30.901914
-0.28967,-0.01583,28.660333
-0.27933,-0.01583,26.583543
-0.26900,-0.01583,24.660058
-0.25867,-0.01583,22.879523
-0.24833,-0.01583,21.232867
-0.23800,-0.01583,19.712748
-0.22767,-0.01583,18.314750
-0.21733,-0.01583,17.041120
-0.20700,-0.01583,15.915292
-0.19667,-0.01583,15.058338
-0.18633,-0.01583,14.974863
-0.17600,-0.01583,15.850599
-0.16567,-0.01583,17.113606
-0.15533,-0.01583,18.572763
-0.14500,-0.01583,20.194393
-0.13467,-0.01583,21.976909
-0.12433,-0.01583,23.928159
-0.11400,-0.01583,26.060112
-0.10367,-0.01583,28.387273
-0.09333,-0.01583,30.926161
-0.08300,-0.01583,33.695162
-0.07267,-0.01583,36.714531
-0.06233,-0.01583,40.006483
-0.05200,-0.01583,43.595314
-0.04167,-0.01583,47.507561
-0.03133,-0.01583,51.772190
-0.02100,-0.01583,56.420798
-0.01067,-0.01583,61.487845
-0.00033,-0.01583,67.010903
0.01000,-0.01583,73.030937
0.02033,-0.01583,79.592605
0.03067,-0.01583,86.744586
0.04100,-0.01583,94.539946
0.05133,-0.01583,103.036524
0.06167,-0.01583,112.297367
0.07200,-0.01583,122.391197
0.08233,-0.01583,133.392915
0.09267,-0.01583,145.384164
0.10300,-0.01583,158.453931
0.11333,-0.01583,172.699208
0.12367,-0.01583,188.225711
0.13400,-0.01583,205.148666
0.14433,-0.01583,223.593665
0.15467,-0.01583,243.697594
0.16500,-0.01583,265.609655
0.17533,-0.01583,289.492467
0.18567,-0.01583,315.523279
0.19600,-0.01583,343.895281
0.20633,-0.01583,374.819040
0.21667,-0.01583,408.524062
0.22700,-0.01583,445.260499
0.23733,-0.01583,485.300999
0.24767,-0.01583,528.942737
0.25800,-0.01583,576.509615
0.26833,-0.01583,628.354669
0.27867,-0.01583,684.862690
0.28900,-0.01583,746.453079
0.29933,-0.01583,813.582959
0.30967,-0.01583,886.750570
0.32000,-0.01583,966.498967
-0.30000,-0.00500,30.782288
-0.28967,-0.00500,28.540168
-0.27933,-0.00500,26.461581
-0.26900,-0.00500,24.534661
-0.25867,-0.00500,22.748441
-0.24833,-0.00500,21.092808
-0.23800,-0.00500,19.558498
-0.22767,-0.00500,18.137190
-0.21733,-0.00500,16.821914
-0.20700,-0.00500,15.609121
-0.19667,-0.00500,14.518331
-0.18633,-0.00500,14.306612
-0.17600,-0.00500,15.495351
-0.16567,-0.00500,16.870041
-0.15533,-0.00500,18.378974
-0.14500,-0.00500,20.027119
-0.13467,-0.00500,21.825111
-0.12433,-0.00500,23.785704
-0.11400,-0.00500,25.923184
-0.10367,-0.00500,28.253282
-0.09333,-0.00500,30.793215
-0.08300,-0.00500,33.561790
-0.07267,-0.00500,36.579531
-0.06233,-0.00500,39.868817
-0.05200,-0.00500,43.454053
-0.04167,-0.00500,47.361841
-0.03133,-0.00500,51.621183
-0.02100,-0.00500,56.263692
-0.01067,-0.00500,61.323825
-0.00033,-0.00500,66.839141
0.01000,-0.00500,72.850578
0.02033,-0.00500,79.402759
0.03067,-0.00500,86.544319
0.04100,-0.00500,94.328269
0.05133,-0.00500,102.812390
0.06167,-0.00500,112.059659
0.07200,-0.00500,122.138719
0.08233,-0.00500,133.124388
0.09267,-0.00500,145.098213
0.10300,-0.00500,158.149076
0.11333,-0.00500,172.373856
0.12367,-0.00500,187.878143
0.13400,-0.00500,204.777029
0.14433,-0.00500,223.195956
0.15467,-0.00500,243.271649
0.16500,-0.00500,265.153134
0.17533,-0.00500,289.002838
0.18567,-0.00500,314.997803
0.19600,-0.00500,343.330992
0.20633,-0.00500,374.212727
0.21667,-0.00500,407.872248
0.22700,-0.00500,444.559414
0.23733,-0.00500,484.546561
0.24767,-0.00500,528.130519
0.25800,-0.00500,575.634820
0.26833,-0.00500,627.412097
0.27867,-0.00500,683.846701
0.28900,-0.00500,745.357556
0.29933,-0.00500,812.401269
0.30967,-0.00500,885.475518
0.32000,-0.00500,965.122747
-0.30000,0.00583,30.763119
-0.28967,0.00583,28.522766
-0.27933,0.00583,26.445869
-0.26900,0.00583,24.520588
-0.25867,0.00583,22.735989
-0.24833,0.00583,21.082009
-0.23800,0.00583,19.549474
-0.22767,0.00583,18.130238
-0.21733,0.00583,16.817756
-0.20700,0.00583,15.609869
-0.19667,0.00583,14.534265
-0.18633,0.00583,14.335478
-0.17600,0.00583,15.498603
-0.16567,0.00583,16.866895
-0.15533,0.00583,18.372505
-0.14500,0.00583,20.018260
-0.13467,0.00583,21.814215
-0.12433,0.00583,23.772901
-0.11400,0.00583,25.908493
-0.10367,0.00583,28.236658
-0.09333,0.00583,30.774571
-0.08300,0.00583,33.541009
-0.07267,0.00583,36.556466
-0.06233,0.00583,39.843299
-0.05200,0.00583,43.425889
-0.04167,0.00583,47.330815
-0.03133,0.00583,51.587054
-0.02100,0.00583,56.226195
-0.01067,0.00583,61.282667
-0.00033,0.00583,66.794001
0.01000,0.00583,72.801105
0.02033,0.00583,79.348568
0.03067,0.00583,86.484988
0.04100,0.00583,94.263338
0.05133,0.00583,102.741356
0.06167,0.00583,111.981973
0.07200,0.00583,122.053782
0.08233,0.00583,133.031546
0.09267,0.00583,144.996751
0.10300,0.00583,158.038216
0.11333,0.00583,172.252748
0.12367,0.00583,187.745861
0.13400,0.00583,204.632561
0.14433,0.00583,223.038200
0.15467,0.00583,243.099403
0.16500,0.00583,264.965085
0.17533,0.00583,288.797558
0.18567,0.00583,314.773732
0.19600,0.00583,343.086429
0.20633,0.00583,373.945817
0.21667,0.00583,407.580969
0.22700,0.00583,444.241562
0.23733,0.00583,484.199731
0.24767,0.00583,527.752090
0.25800,0.00583,575.221934
0.26833,0.00583,626.961637
0.27867,0.00583,683.355269
0.28900,0.00583,744.821447
0.29933,0.00583,811.816444
0.30967,0.00583,884.837573
0.32000,0.00583,964.426880
-0.30000,0.01667,30.844177
-0.28967,0.01667,28.607886
-0.27933,0.01667,26.536149
-0.26900,0.01667,24.617554
-0.25867,0.01667,22.841839
-0.24833,0.01667,21.200075
-0.23800,0.01667,19.685151
-0.22767,0.01667,18.293087
-0.21733,0.01667,17.027069
-0.20700,0.01667,15.912842
-0.19667,0.01667,15.075868
-0.18633,0.01667,14.998693
-0.17600,0.01667,15.852963
-0.16567,0.01667,17.102066
-0.15533,0.01667,18.552369
-0.14500,0.01667,20.167203
-0.13467,0.01667,21.943772
-0.12433,0.01667,23.889384
-0.11400,0.01667,26.015719
-0.10367,0.01667,28.337111
-0.09333,0.01667,30.869959
-0.08300,0.01667,33.632556
-0.07267,0.01667,36.645082
-0.06233,0.01667,39.929678
-0.05200,0.01667,43.510571
-0.04167,0.01667,47.414230
-0.03133,0.01667,51.669547
-0.02100,0.01667,56.308046
-0.01067,0.01667,61.364104
-0.00033,0.01667,66.875210
0.01000,0.01667,72.882235
0.02033,0.01667,79.429737
0.03067,0.01667,86.566289
0.04100,0.01667,94.344835
0.05133,0.01667,102.823091
0.06167,0.01667,112.063964
0.07200,0.01667,122.136023
0.08233,0.01667,133.114007
0.09267,0.01667,145.079379
0.10300,0.01667,158.120931
0.11333,0.01667,172.335442
0.12367,0.01667,187.828398
0.13400,0.01667,204.714771
0.14433,0.01667,223.119878
0.15467,0.01667,243.180306
0.16500,0.01667,265.044929
0.17533,0.01667,288.876011
0.18567,0.01667,314.850411
0.19600,0.01667,343.160896
0.20633,0.01667,374.017573
0.21667,0.01667,407.649443
0.22700,0.01667,444.306110
0.23733,0.01667,484.259624
0.24767,0.01667,527.806507
0.25800,0.01667,575.269951
0.26833,0.01667,627.002218
0.27867,0.01667,683.387252
0.28900,0.01667,744.843534
0.29933,0.01667,811.827184
0.30967,0.01667,884.835346
0.32000,0.01667,964.409883
-0.30000,0.02750,31.025079
-0.28967,0.02750,28.794985
-0.27933,0.02750,26.731635
-0.26900,0.02750,24.824381
-0.25867,0.02750,23.064150
-0.24833,0.02750,21.443958
-0.23800,0.02750,19.960067
-0.22767,0.02750,18.614771
-0.21733,0.02750,17.423733
-0.20700,0.02750,16.437227
-0.19667,0.02750,15.797481
-0.18633,0.02750,15.773721
-0.17600,0.02750,16.437109
-0.16567,0.02750,17.539562
-0.15533,0.02750,18.904257
-0.14500,0.02750,20.467046
-0.13467,0.02750,22.210000
-0.12433,0.02750,24.132890
-0.11400,0.02750,26.243422
-0.10367,0.02750,28.553681
-0.09333,0.02750,31.078715
-0.08300,0.02750,33.835963
-0.07267,0.02750,36.845041
-0.06233,0.02750,40.127706
-0.05200,0.02750,43.707917
-0.04167,0.02750,47.611951
-0.03133,0.02750,51.868562
-0.02100,0.02750,56.509171
-0.01067,0.02750,61.568082
-0.00033,0.02750,67.082727
0.01000,0.02750,73.093939
0.02033,0.02750,79.646248
0.03067,0.02750,86.788206
0.04100,0.02750,94.572749
0.05133,0.02750,103.057585
0.06167,0.02750,112.305622
0.07200,0.02750,122.385432
0.08233,0.02750,133.371762
0.09267,0.02750,145.346084
0.10300,0.02750,158.397204
0.11333,0.02750,172.621917
0.12367,0.02750,188.125725
0.13400,0.02750,205.023622
0.14433,0.02750,223.440946
0.15467,0.02750,243.514306
0.16500,0.02750,265.392602
0.17533,0.02750,289.238123
0.18567,0.02750,315.227756
0.19600,0.02750,343.554297
0.20633,0.02750,374.427881
0.21667,0.02750,408.077541
0.22700,0.02750,444.752911
0.23733,0.02750,484.726073
0.24767,0.02750,528.293581
0.25800,0.02750,575.778659
0.26833,0.02750,627.533601
0.27867,0.02750,683.942384
0.28900,0.02750,745.423519
0.29933,0.02750,812.433156
0.30967,0.02750,885.468469
0.32000,0.02750,965.071346
-0.30000,0.03833,31.305321
-0.28967,0.03833,29.083266
-0.27933,0.03833,27.031087
-0.26900,0.03833,25.139132
-0.25867,0.03833,23.399830
-0.24833,0.03833,21.808535
-0.23800,0.03833,20.365254
-0.22767,0.03833,19.078369
-0.21733,0.03833,17.972846
-0.20700,0.03833,17.107692
-0.19667,0.03833,16.601086
-0.18633,0.03833,16.605939
-0.17600,0.03833,17.158380
-0.16567,0.03833,18.134596
-0.15533,0.03833,19.406743
-0.14500,0.03833,20.906598
-0.13467,0.03833,22.606565
-0.12433,0.03833,24.499610
-0.11400,0.03833,26.589211
-0.10367,0.03833,28.884828
-0.09333,0.03833,31.399838
-0.08300,0.03833,34.150583
-0.07267,0.03833,37.155939
-0.06233,0.03833,40.437152
-0.05200,0.03833,44.017821
-0.04167,0.03833,47.923967
-0.03133,0.03833,52.184159
-0.02100,0.03833,56.829686
-0.01067,0.03833,61.894760
-0.00033,0.03833,67.416749
0.01000,0.03833,73.436443
0.02033,0.03833,79.998350
0.03067,0.03833,87.151014
0.04100,0.03833,94.947374
0.05133,0.03833,103.445150
0.06167,0.03833,112.707275
0.07200,0.03833,122.802352
0.08233,0.03833,133.805166
0.09267,0.03833,145.797235
0.10300,0.03833,158.867418
0.11333,0.03833,173.112568
0.12367,0.03833,188.638252
0.13400,0.03833,205.559537
0.14433,0.03833,224.001838
0.15467,0.03833,244.101850
0.16500,0.03833,266.008564
0.17533,0.03833,289.884367
0.18567,0.03833,315.906252
0.19600,0.03833,344.267128
0.20633,0.03833,375.177252
0.21667,0.03833,408.865786
0.22700,0.03833,445.582501
0.23733,0.03833,485.599628
0.24767,0.03833,529.213876
0.25800,0.03833,576.748637
0.26833,0.03833,628.556380
0.27867,0.03833,685.021272
0.28900,0.03833,746.562024
0.29933,0.03833,813.634997
0.30967,0.03833,886.737592
0.32000,0.03833,966.411935
-0.30000,0.04917,31.684315
-0.28967,0.04917,29.471747
-0.27933,0.04917,27.432935
-0.26900,0.04917,25.559334
-0.25867,0.04917,23.844966
-0.24833,0.04917,22.287495
-0.23800,0.04917,20.890247
-0.22767,0.04917,19.666034
-0.21733,0.04917,18.644121
-0.20700,0.04917,17.880785
-0.19667,0.04917,17.464976
-0.18633,0.04917,17.488477
-0.17600,0.04917,17.972827
-0.16567,0.04917,18.851574
-0.15533,0.04917,20.038197
-0.14500,0.04917,21.473102
-0.13467,0.04917,23.125761
-0.12433,0.04917,24.984750
-0.11400,0.04917,27.050039
-0.10367,0.04917,29.328598
-0.09333,0.04917,31.832085
-0.08300,0.04917,34.575654
-0.07267,0.04917,37.577349
-0.06233,0.04917,40.857829
-0.05200,0.04917,44.440274
-0.04167,0.04917,48.350402
-0.03133,0.04917,52.616566
-0.02100,0.04917,57.269904
-0.01067,0.04917,62.344519
-0.00033,0.04917,67.877712
0.01000,0.04917,73.910234
0.02033,0.04917,80.486574
0.03067,0.04917,87.655280
0.04100,0.04917,95.469310
0.05133,0.04917,103.986421
0.06167,0.04917,113.269589
0.07200,0.04917,123.387479
0.08233,0.04917,134.414945
0.09267,0.04917,146.433588
0.10300,0.04917,159.532358
0.11333,0.04917,173.808210
0.12367,0.04917,189.366825
0.13400,0.04917,206.323394
0.14433,0.04917,224.803465
0.15467,0.04917,244.943882
0.16500,0.04917,266.893793
0.17533,0.04917,290.815757
0.18567,0.04917,316.886951
0.19600,0.04917,345.300482
0.20633,0.04917,376.266820
0.21667,0.04917,410.015355
0.22700,0.04917,446.796104
0.23733,0.04917,486.881559
0.24767,0.04917,530.568712
0.25800,0.04917,578.181254
0.26833,0.04917,630.071980
0.27867,0.04917,686.625398
0.28900,0.04917,748.260590
0.29933,0.04917,815.434311
0.30967,0.04917,888.644384
0.32000,0.04917,968.433388
-0.30000,0.06000,32.161459
-0.28967,0.06000,29.959360
-0.27933,0.06000,27.935440
-0.26900,0.06000,26.082252
-0.25867,0.06000,24.395311
-0.24833,0.06000,22.874257
-0.23800,0.06000,21.524853
-0.22767,0.06000,20.362294
-0.21733,0.06000,19.416071
-0.20700,0.06000,18.734824
-0.19667,0.06000,18.383681
-0.18633,0.06000,18.421063
-0.17600,0.06000,18.861472
-0.16567,0.06000,19.667250
-0.15533,0.06000,20.780728
-0.14500,0.06000,22.154470
-0.13467,0.06000,23.759680
-0.12433,0.06000,25.583157
-0.11400,0.06000,27.622548
-0.10367,0.06000,29.882819
-0.09333,0.06000,32.374089
-0.08300,0.06000,35.110368
-0.07267,0.06000,38.108864
-0.06233,0.06000,41.389625
-0.05200,0.06000,44.975382
-0.04167,0.06000,48.891532
-0.03133,0.06000,53.166194
-0.02100,0.06000,57.830340
-0.01067,0.06000,62.917965
-0.00033,0.06000,68.466299
0.01000,0.06000,74.516059
0.02033,0.06000,81.111726
0.03067,0.06000,88.301864
0.04100,0.06000,96.139471
0.05133,0.06000,104.682356
0.06167,0.06000,113.993570
0.07200,0.06000,124.141865
0.08233,0.06000,135.202197
0.09267,0.06000,147.256287
0.10300,0.06000,160.393213
0.11333,0.06000,174.710080
0.12367,0.06000,190.312730
0.13400,0.06000,207.316528
0.14433,0.06000,225.847216
0.15467,0.06000,246.041846
0.16500,0.06000,268.049791
0.17533,0.06000,292.033855
0.18567,0.06000,318.171478
0.19600,0.06000,346.656050
0.20633,0.06000,377.698345
0.21667,0.06000,411.528081
0.22700,0.06000,448.395628
0.23733,0.06000,488.573857
0.24767,0.06000,532.360164
0.25800,0.06000,580.078677
0.26833,0.06000,632.082659
0.27867,0.06000,688.757121
0.28900,0.06000,750.521681
0.29933,0.06000,817.833673
0.30967,0.06000,891.191539
0.32000,0.06000,971.138521
-0.30000,0.07083,32.736197
-0.28967,0.07083,30.545055
-0.27933,0.07083,28.536856
-0.26900,0.07083,26.705156
-0.25867,0.07083,25.046728
-0.24833,0.07083,23.562690
-0.23800,0.07083,22.260260
-0.22767,0.07083,21.155255
-0.21733,0.07083,20.274974
-0.20700,0.07083,19.659478
-0.19667,0.07083,19.356475
-0.18633,0.07083,19.405189
-0.17600,0.07083,19.816316
-0.16567,0.07083,20.567800
-0.15533,0.07083,21.621199
-0.14500,0.07083,22.940549
-0.13467,0.07083,24.501090
-0.12433,0.07083,26.289862
-0.11400,0.07083,28.303400
-0.10367,0.07083,30.545313
-0.09333,0.07083,33.024496
-0.08300,0.07083,35.753967
-0.07267,0.07083,38.750162
-0.06233,0.07083,42.032541
-0.05200,0.07083,45.623399
-0.04167,0.07083,49.547806
-0.03133,0.07083,53.833648
-0.02100,0.07083,58.511731
-0.01067,0.07083,63.615941
-0.00033,0.07083,69.183447
0.01000,0.07083,75.254936
0.02033,0.07083,81.874898
0.03067,0.07083,89.091929
0.04100,0.07083,96.959081
0.05133,0.07083,105.534245
0.06167,0.07083,114.880568
0.07200,0.07083,125.066919
0.08233,0.07083,136.168394
0.09267,0.07083,148.266863
0.10300,0.07083,161.451581
0.11333,0.07083,175.819840
0.12367,0.07083,191.477695
0.13400,0.07083,208.540738
0.14433,0.07083,227.134962
0.15467,0.07083,247.397689
0.16500,0.07083,269.478586
0.17533,0.07083,293.540773
0.18567,0.07083,319.762032
0.19600,0.07083,348.336122
0.20633,0.07083,379.474215
0.21667,0.07083,413.406456
0.22700,0.07083,450.383674
0.23733,0.07083,490.679234
0.24767,0.07083,534.591066
0.25800,0.07083,582.443869
0.26833,0.07083,634.591516
0.27867,0.07083,691.419680
0.28900,0.07083,753.348688
0.29933,0.07083,820.836633
0.30967,0.07083,894.382774
0.32000,0.07083,974.531231
-0.30000,0.08167,33.408096
-0.28967,0.08167,31.227903
-0.27933,0.08167,29.235588
-0.26900,0.08167,27.425550
-0.25867,0.08167,25.795523
-0.24833,0.08167,24.347574
-0.23800,0.08167,23.089503
-0.22767,0.08167,22.036527
-0.21733,0.08167,21.212667
-0.20700,0.08167,20.650190
-0.19667,0.08167,20.384451
-0.18633,0.08167,20.443043
-0.17600,0.08167,20.834414
-0.16567,0.08167,21.545526
-0.15533,0.08167,22.550725
-0.14500,0.08167,23.823537
-0.13467,0.08167,25.343946
-0.12433,0.08167,27.100481
-0.11400,0.08167,29.089563
-0.10367,0.08167,31.314084
-0.09333,0.08167,33.782091
-0.08300,0.08167,36.505823
-0.07267,0.08167,39.501060
-0.06233,0.08167,42.786741
-0.05200,0.08167,46.384756
-0.04167,0.08167,50.319871
-0.03133,0.08167,54.619749
-0.02100,0.08167,59.315042
-0.01067,0.08167,64.439539
-0.00033,0.08167,70.030353
0.01000,0.08167,76.128163
0.02033,0.08167,82.777476
0.03067,0.08167,90.026941
0.04100,0.08167,97.929688
0.05133,0.08167,106.543710
0.06167,0.08167,115.932281
0.07200,0.08167,126.164417
0.08233,0.08167,137.315384
0.09267,0.08167,149.467245
0.10300,0.08167,162.709467
0.11333,0.08167,177.139580
0.12367,0.08167,192.863895
0.13400,0.08167,209.998289
0.14433,0.08167,228.669061
0.15467,0.08167,249.013866
0.16500,0.08167,271.182734
0.17533,0.08167,295.339174
0.18567,0.08167,321.661391
0.19600,0.08167,350.343597
0.20633,0.08167,381.597453
0.21667,0.08167,415.653635
0.22700,0.08167,452.763537
0.23733,0.08167,493.201137
0.24767,0.08167,537.265021
0.25800,0.08167,585.280595
0.26833,0.08167,637.602493
0.27867,0.08167,694.617205
0.28900,0.08167,756.745935
0.29933,0.08167,824.447724
0.30967,0.08167,898.222842
0.32000,0.08167,978.616502
-0.30000,0.09250,34.176908
-0.28967,0.09250,32.007189
-0.27933,0.09250,30.030319
-0.26900,0.09250,28.241351
-0.25867,0.09250,26.638670
-0.24833,0.09250,25.224815
-0.23800,0.09250,24.007504
-0.22767,0.09250,23.000638
-0.21733,0.09250,22.224714
-0.20700,0.09250,21.705485
-0.19667,0.09250,21.469574
-0.18633,0.09250,21.537193
-0.17600,0.09250,21.915372
-0.16567,0.09250,22.596571
-0.15533,0.09250,23.563757
-0.14500,0.09250,24.797904
-0.13467,0.09250,26.283588
-0.12433,0.09250,28.011454
-0.11400,0.09250,29.978508
-0.10367,0.09250,32.187470
-0.09333,0.09250,34.645910
-0.08300,0.09250,37.365522
-0.07267,0.09250,40.361580
-0.06233,0.09250,43.652591
-0.05200,0.09250,47.260096
-0.04167,0.09250,51.208594
-0.03133,0.09250,55.525552
-0.02100,0.09250,60.241487
-0.01067,0.09250,65.390107
-0.00033,0.09250,71.008490
0.01000,0.09250,77.137319
0.02033,0.09250,83.821143
0.03067,0.09250,91.108681
0.04100,0.09250,99.053164
0.05133,0.09250,107.712715
0.06167,0.09250,117.150762
0.07200,0.09250,127.436501
0.08233,0.09250,138.645403
0.09267,0.09250,150.859761
0.10300,0.09250,164.169298
0.11333,0.09250,178.671824
0.12367,0.09250,194.473959
0.13400,0.09250,211.691916
0.14433,0.09250,230.452361
0.15467,0.09250,250.893346
0.16500,0.09250,273.165328
0.17533,0.09250,297.432283
0.18567,0.09250,323.872916
0.19600,0.09250,352.681982
0.20633,0.09250,384.071723
0.21667,0.09250,418.273444
0.22700,0.09250,455.539217
0.23733,0.09250,496.143746
0.24767,0.09250,540.386402
0.25800,0.09250,588.593433
0.26833,0.09250,641.120384
0.27867,0.09250,698.354717
0.28900,0.09250,760.718688
0.29933,0.09250,828.672466
0.30967,0.09250,902.717537
0.32000,0.09250,983.400418
-0.30000,0.10333,35.042632
-0.28967,0.10333,32.882489
-0.27933,0.10333,30.920106
-0.26900,0.10333,29.150998
-0.25867,0.10333,27.573916
-0.24833,0.10333,26.191486
-0.23800,0.10333,25.010896
-0.22767,0.10333,24.044396
-0.21733,0.10333,23.309141
-0.20700,0.10333,22.825651
-0.19667,0.10333,22.614316
-0.18633,0.10333,22.690476
-0.17600,0.10333,23.060214
-0.16567,0.10333,23.719499
-0.15533,0.10333,24.657227
-0.14500,0.10333,25.860091
-0.13467,0.10333,27.316747
-0.12433,0.10333,29.020156
-0.11400,0.10333,30.968340
-0.10367,0.10333,33.164258
-0.09333,0.10333,35.615330
-0.08300,0.10333,38.332936
-0.07267,0.10333,41.332000
-0.06233,0.10333,44.630700
-0.05200,0.10333,48.250302
-0.04167,0.10333,52.215088
-0.03133,0.10333,56.552364
-0.02100,0.10333,61.292541
-0.01067,0.10333,66.469269
-0.00033,0.10333,72.119615
0.01000,0.10333,78.284285
0.02033,0.10333,85.007891
0.03067,0.10333,92.339249
0.04100,0.10333,100.331716
0.05133,0.10333,109.043570
0.06167,0.10333,118.538425
0.07200,0.10333,128.885690
0.08233,0.10333,140.161076
0.09267,0.10333,152.447146
0.10300,0.10333,165.833920
0.11333,0.10333,180.419536
0.12367,0.10333,196.310973
0.13400,0.10333,213.624835
0.14433,0.10333,232.488211
0.15467,0.10333,253.039616
0.16500,0.10333,275.430004
0.17533,0.10333,299.823892
0.18567,0.10333,326.400565
0.19600,0.10333,355.355407
0.20633,0.10333,386.901337
0.21667,0.10333,421.270390
0.22700,0.10333,458.715423
0.23733,0.10333,499.511987
0.24767,0.10333,543.960364
0.25800,0.10333,592.387784
0.26833,0.10333,645.150844
0.27867,0.10333,702.638145
0.28900,0.10333,765.273164
0.29933,0.10333,833.517384
0.30967,0.10333,907.873706
0.32000,0.10333,988.890170
-0.30000,0.11417,36.005558
-0.28967,0.11417,33.853731
-0.27933,0.11417,31.904452
-0.26900,0.11417,30.153519
-0.25867,0.11417,28.599817
-0.24833,0.11417,27.245772
-0.23800,0.11417,26.097775
-0.22767,0.11417,25.166335
-0.21733,0.11417,24.465639
-0.20700,0.11417,24.012065
-0.19667,0.11417,23.821499
-0.18633,0.11417,23.905946
-0.17600,0.11417,24.270836
-0.16567,0.11417,24.914464
-0.15533,0.11417,25.829887
-0.14500,0.11417,27.008168
-0.13467,0.11417,28.441433
-0.12433,0.11417,30.124910
-0.11400,0.11417,32.057856
-0.10367,0.11417,34.243757
-0.09333,0.11417,36.690142
-0.08300,0.11417,39.408280
-0.07267,0.11417,42.412898
-0.06233,0.11417,45.721959
-0.05200,0.11417,49.356532
-0.04167,0.11417,53.340738
-0.03133,0.11417,57.701768
-0.02100,0.11417,62.469961
-0.01067,0.11417,67.678938
-0.00033,0.11417,73.365780
0.01000,0.11417,79.571244
0.02033,0.11417,86.340031
0.03067,0.11417,93.721076
0.04100,0.11417,101.767892
0.05133,0.11417,110.538941
0.06167,0.11417,120.098054
0.07200,0.11417,130.514886
0.08233,0.11417,141.865427
0.09267,0.11417,154.232548
0.10300,0.11417,167.706611
0.11333,0.11417,182.386129
0.12367,0.11417,198.378489
0.13400,0.11417,215.800743
0.14433,0.11417,234.780464
0.15467,0.11417,255.456691
0.16500,0.11417,277.980949
0.17533,0.11417,302.518366
0.18567,0.11417,329.248893
0.19600,0.11417,358.368628
0.20633,0.11417,390.091264
0.21667,0.11417,424.649666
0.22700,0.11417,462.297586
0.23733,0.11417,503.311543
0.24767,0.11417,547.992857
0.25800,0.11417,596.669876
0.26833,0.11417,649.700403
0.27867,0.11417,707.474335
0.28900,0.11417,770.416544
0.29933,0.11417,838.990015
0.30967,0.11417,913.699265
0.32000,0.11417,995.094075
-0.30000,0.12500,37.066312
-0.28967,0.12500,34.921231
-0.27933,0.12500,32.983337
-0.26900,0.12500,31.248558
-0.25867,0.12500,29.715721
-0.24833,0.12500,28.386864
-0.23800,0.12500,27.267450
-0.22767,0.12500,26.366305
-0.21733,0.12500,25.695058
-0.20700,0.12500,25.266839
-0.19667,0.12500,25.094219
-0.18633,0.12500,25.186862
-0.17600,0.12500,25.549727
-0.16567,0.12500,26.182703
-0.15533,0.12500,27.081836
-0.14500,0.12500,28.241526
-0.13467,0.12500,29.656792
-0.12433,0.12500,31.324950
-0.11400,0.12500,33.246570
-0.10367,0.12500,35.425840
-0.09333,0.12500,37.870589
-0.08300,0.12500,40.592153
-0.07267,0.12500,43.605197
-0.06233,0.12500,46.927576
-0.05200,0.12500,50.580244
-0.04167,0.12500,54.587224
-0.03133,0.12500,58.975640
-0.02100,0.12500,63.775799
-0.01067,0.12500,69.021328
-0.00033,0.12500,74.749350
0.01000,0.12500,81.000704
0.02033,0.12500,87.820204
0.03067,0.12500,95.256935
0.04100,0.12500,103.364594
0.05133,0.12500,112.201859
0.06167,0.12500,121.832809
0.07200,0.12500,132.327383
0.08233,0.12500,143.761885
0.09267,0.12500,156.219537
0.10300,0.12500,169.791087
0.11333,0.12500,184.575470
0.12367,0.12500,200.680536
0.13400,0.12500,218.223836
0.14433,0.12500,237.333490
0.15467,0.12500,258.149127
0.16500,0.12500,280.822910
0.17533,0.12500,305.520659
0.18567,0.12500,332.423069
0.19600,0.12500,361.727043
0.20633,0.12500,393.647142
0.21667,0.12500,428.417164
0.22700,0.12500,466.291871
0.23733,0.12500,507.548864
0.24767,0.12500,552.490633
0.25800,0.12500,601.446785
0.26833,0.12500,654.776476
0.27867,0.12500,712.871063
0.28900,0.12500,776.156987
0.29933,0.12500,845.098924
0.30967,0.12500,920.203212
0.32000,0.12500,1002.021587
-0.30000,0.13583,38.225876
-0.28967,0.13583,36.085725
-0.27933,0.13583,34.157245
-0.26900,0.13583,32.436365
-0.25867,0.13583,30.921722
-0.24833,0.13583,29.614847
-0.23800,0.13583,28.520234
-0.22767,0.13583,27.645159
-0.21733,0.13583,26.999097
-0.20700,0.13583,26.592615
-0.19667,0.13583,26.435820
-0.18633,0.13583,26.536680
-0.17600,0.13583,26.899816
-0.16567,0.13583,27.526241
-0.15533,0.13583,28.414184
-0.14500,0.13583,29.560622
-0.13467,0.13583,30.962950
-0.12433,0.13583,32.620354
-0.11400,0.13583,34.534693
-0.10367,0.13583,36.710955
-0.09333,0.13583,39.157403
-0.08300,0.13583,41.885573
-0.07267,0.13583,44.910190
-0.06233,0.13583,48.249100
-0.05200,0.13583,51.923221
-0.04167,0.13583,55.956541
-0.03133,0.13583,60.376169
-0.02100,0.13583,65.212422
-0.01067,0.13583,70.498971
-0.00033,0.13583,76.273014
0.01000,0.13583,82.575500
0.02033,0.13583,89.451390
0.03067,0.13583,96.949948
0.04100,0.13583,105.125086
0.05133,0.13583,114.035728
0.06167,0.13583,123.746239
0.07200,0.13583,134.326876
0.08233,0.13583,145.854298
0.09267,0.13583,158.412118
0.10300,0.13583,172.091515
0.11333,0.13583,186.991897
0.12367,0.13583,203.221626
0.13400,0.13583,220.898812
0.14433,0.13583,240.152183
0.15467,0.13583,261.122023
0.16500,0.13583,283.961206
0.17533,0.13583,308.836318
0.18567,0.13583,335.928883
0.19600,0.13583,365.436699
0.20633,0.13583,397.575288
0.21667,0.13583,432.579490
0.22700,0.13583,470.705185
0.23733,0.13583,512.231180
0.24767,0.13583,557.461264
0.25800,0.13583,606.726443
0.26833,0.13583,660.387380
0.27867,0.13583,718.837053
0.28900,0.13583,782.503649
0.29933,0.13583,851.853725
0.30967,0.13583,927.395643
0.32000,0.13583,1009.683319
-0.30000,0.14667,39.485614
-0.28967,0.14667,37.348381
-0.27933,0.14667,35.427160
-0.26900,0.14667,33.717784
-0.25867,0.14667,32.218605
-0.24833,0.14667,30.930585
-0.23800,0.14667,29.857271
-0.22767,0.14667,29.004549
-0.21733,0.14667,28.380095
-0.20700,0.14667,27.992455
-0.19667,0.14667,27.849869
-0.18633,0.14667,27.959060
-0.17600,0.14667,28.324394
-0.16567,0.14667,28.947699
-0.15533,0.14667,29.828836
-0.14500,0.14667,30.966782
-0.13467,0.14667,32.360885
-0.12433,0.14667,34.011966
-0.11400,0.14667,35.923107
-0.10367,0.14667,38.100126
-0.09333,0.14667,40.551811
-0.08300,0.14667,43.289996
-0.07267,0.14667,46.329568
-0.06233,0.14667,49.688449
-0.05200,0.14667,53.387594
-0.04167,0.14667,57.451021
-0.03133,0.14667,61.905875
-0.02100,0.14667,66.782528
-0.01067,0.14667,72.114731
-0.00033,0.14667,77.939795
0.01000,0.14667,84.298814
0.02033,0.14667,91.236923
0.03067,0.14667,98.803602
0.04100,0.14667,107.053004
0.05133,0.14667,116.044341
0.06167,0.14667,125.842293
0.07200,0.14667,136.517475
0.08233,0.14667,148.146939
0.09267,0.14667,160.814736
0.10300,0.14667,174.612521
0.11333,0.14667,189.640222
0.12367,0.14667,206.006768
0.13400,0.14667,223.830889
0.14433,0.14667,243.241978
0.15467,0.14667,264.381042
0.16500,0.14667,287.401739
0.17533,0.14667,312.471500
0.18567,0.14667,339.772762
0.19600,0.14667,369.504306
0.20633,0.14667,401.882716
0.21667,0.14667,437.143976
0.22700,0.14667,475.545198
0.23733,0.14667,517.366519
0.24767,0.14667,562.913158
0.25800,0.14667,612.517660
0.26833,0.14667,666.542350
0.27867,0.14667,725.381991
0.28900,0.14667,789.466696
0.29933,0.14667,859.265093
0.30967,0.14667,935.287775
0.32000,0.14667,1018.091062
-0.30000,0.15750,40.847281
-0.28967,0.15750,38.710807
-0.27933,0.15750,36.794566
-0.26900,0.15750,35.094223
-0.25867,0.15750,33.607786
-0.24833,0.15750,32.335628
-0.23800,0.15750,31.280401
-0.22767,0.15750,30.446770
-0.21733,0.15750,29.840913
-0.20700,0.15750,29.469775
-0.19667,0.15750,29.340162
-0.18633,0.15750,29.457865
-0.17600,0.15750,29.827060
-0.16567,0.15750,30.450181
-0.15533,0.15750,31.328329
-0.14500,0.15750,32.462053
-0.13467,0.15750,33.852307
-0.12433,0.15750,35.501326
-0.11400,0.15750,37.413322
-0.10367,0.15750,39.594940
-0.09333,0.15750,42.055540
-0.08300,0.15750,44.807329
-0.07267,0.15750,47.865431
-0.06233,0.15750,51.247920
-0.05200,0.15750,54.975859
-0.04167,0.15750,59.073350
-0.03133,0.15750,63.567625
-0.02100,0.15750,68.489158
-0.01067,0.15750,73.871821
-0.00033,0.15750,79.753073
0.01000,0.15750,86.174185
0.02033,0.15750,93.180505
0.03067,0.15750,100.821755
0.04100,0.15750,109.152373
0.05133,0.15750,118.231885
0.06167,0.15750,128.125327
0.07200,0.15750,138.903710
0.08233,0.15750,150.644522
0.09267,0.15750,163.432293
0.10300,0.15750,177.359201
0.11333,0.15750,192.525747
0.12367,0.15750,209.041483
0.13400,0.15750,227.025810
0.14433,0.15750,246.608856
0.15467,0.15750,267.932418
0.16500,0.15750,291.151010
0.17533,0.15750,316.432988
0.18567,0.15750,343.961784
0.19600,0.15750,373.937256
0.20633,0.15750,406.577149
0.21667,0.15750,442.118696
0.22700,0.15750,480.820358
0.23733,0.15750,522.963723
0.24767,0.15750,568.855573
0.25800,0.15750,618.830140
0.26833,0.15750,673.251560
0.27867,0.15750,732.516551
0.28900,0.15750,797.057331
0.29933,0.15750,867.344793
0.30967,0.15750,943.891970
0.32000,0.15750,1027.257809
-0.30000,0.16833,42.313033
-0.28967,0.16833,40.175047
-0.27933,0.16833,38.261429
-0.26900,0.16833,36.567624
-0.25867,0.16833,35.091260
-0.24833,0.16833,33.832130
-0.23800,0.16833,32.792060
-0.22767,0.16833,31.974654
-0.21733,0.16833,31.384847
-0.20700,0.16833,31.028303
-0.19667,0.16833,30.910718
-0.18633,0.16833,31.037174
-0.17600,0.16833,31.411703
-0.16567,0.16833,32.037204
-0.15533,0.16833,32.915734
-0.14500,0.16833,34.049096
-0.13467,0.16833,35.439567
-0.12433,0.16833,37.090604
-0.11400,0.16833,39.007443
-0.10367,0.16833,41.197531
-0.09333,0.16833,43.670819
-0.08300,0.16833,46.439937
-0.07267,0.16833,49.520306
-0.06233,0.16833,52.930216
-0.05200,0.16833,56.690893
-0.04167,0.16833,60.826583
-0.03133,0.16833,65.364652
-0.02100,0.16833,70.335719
-0.01067,0.16833,75.773817
-0.00033,0.16833,81.716590
0.01000,0.16833,88.205525
0.02033,0.16833,95.286214
0.03067,0.16833,103.008660
0.04100,0.16833,111.427615
0.05133,0.16833,120.602959
0.06167,0.16833,130.600124
0.07200,0.16833,141.490552
0.08233,0.16833,153.352212
0.09267,0.16833,166.270157
0.10300,0.16833,180.337138
0.11333,0.16833,195.654279
0.12367,0.16833,212.331809
0.13400,0.16833,230.489864
0.14433,0.16833,250.259366
0.15467,0.16833,271.782975
0.16500,0.16833,295.216133
0.17533,0.16833,320.728200
0.18567,0.16833,348.503692
0.19600,0.16833,378.743636
0.20633,0.16833,411.667037
0.21667,0.16833,447.512486
0.22700,0.16833,486.539907
0.23733,0.16833,529.032465
0.24767,0.16833,575.298642
0.25800,0.16833,625.674498
0.26833,0.16833,680.526141
0.27867,0.16833,740.252412
0.28900,0.16833,805.287812
0.29933,0.16833,876.105698
0.30967,0.16833,953.221753
0.32000,0.16833,1037.197781
-0.30000,0.17917,43.885427
-0.28967,0.17917,41.743583
-0.27933,0.17917,39.830188
-0.26900,0.17917,38.140433
-0.25867,0.17917,36.671555
-0.24833,0.17917,35.422786
-0.23800,0.17917,34.395209
-0.22767,0.17917,33.591506
-0.21733,0.17917,33.015580
-0.20700,0.17917,32.672066
-0.19667,0.17917,32.565791
-0.18633,0.17917,32.701290
-0.17600,0.17917,33.082489
-0.16567,0.17917,33.712650
-0.15533,0.17917,34.594585
-0.14500,0.17917,35.731106
-0.13467,0.17917,37.125587
-0.12433,0.17917,38.782541
-0.11400,0.17917,40.708128
-0.10367,0.17917,42.910554
-0.09333,0.17917,45.400364
-0.08300,0.17917,48.190641
-0.07267,0.17917,51.297149
-0.06233,0.17917,54.738444
-0.05200,0.17917,58.535970
-0.04167,0.17917,62.714160
-0.03133,0.17917,67.300565
-0.02100,0.17917,72.325990
-0.01067,0.17917,77.824669
-0.00033,0.17917,83.834471
0.01000,0.17917,90.397131
0.02033,0.17917,97.558524
0.03067,0.17917,105.368967
0.04100,0.17917,113.883564
0.05133,0.17917,123.162588
0.06167,0.17917,133.271901
0.07200,0.17917,144.283422
0.08233,0.17917,156.275640
0.09267,0.17917,169.334180
0.10300,0.17917,183.552414
0.11333,0.17917,199.032141
0.12367,0.17917,215.884325
0.13400,0.17917,234.229896
0.14433,0.17917,254.200638
0.15467,0.17917,275.940139
0.16500,0.17917,299.604849
0.17533,0.17917,325.365211
0.18567,0.17917,353.406914
0.19600,0.17917,383.932246
0.20633,0.17917,417.161575
0.21667,0.17917,453.334958
0.22700,0.17917,492.713901
0.23733,0.17917,535.583273
0.24767,0.17917,582.253390
0.25800,0.17917,633.062290
0.26833,0.17917,688.378209
0.27867,0.17917,748.602281
0.28900,0.17917,814.171478
0.29933,0.17917,885.561817
0.30967,0.17917,963.291846
0.32000,0.17917,1047.926455
-0.30000,0.19000,45.567425
-0.28967,0.19000,43.419326
-0.27933,0.19000,41.503737
-0.26900,0.19000,39.815576
-0.25867,0.19000,38.351692
-0.24833,0.19000,37.110787
-0.23800,0.19000,36.093274
-0.22767,0.19000,35.301046
-0.21733,0.19000,34.737145
-0.20700,0.19000,34.405374
-0.19667,0.19000,34.309871
-0.18633,0.19000,34.454749
-0.17600,0.19000,34.843856
-0.16567,0.19000,35.480743
-0.15533,0.19000,36.368831
-0.14500,0.19000,37.511754
-0.13467,0.19000,38.913805
-0.12433,0.19000,40.580411
-0.11400,0.19000,42.518561
-0.10367,0.19000,44.737173
-0.09333,0.19000,47.247376
-0.08300,0.19000,50.062724
-0.07267,0.19000,53.199357
-0.06233,0.19000,56.676137
-0.05200,0.19000,60.514768
-0.04167,0.19000,64.739921
-0.03133,0.19000,69.379369
-0.02100,0.19000,74.464144
-0.01067,0.19000,80.028723
-0.00033,0.19000,86.111235
0.01000,0.19000,92.753701
0.02033,0.19000,100.002314
0.03067,0.19000,107.907744
0.04100,0.19000,116.525483
0.05133,0.19000,125.916233
0.06167,0.19000,136.146327
0.07200,0.19000,147.288204
0.08233,0.19000,159.420918
0.09267,0.19000,172.630709
0.10300,0.19000,187.011624
0.11333,0.19000,202.666190
0.12367,0.19000,219.706162
0.13400,0.19000,238.253328
0.14433,0.19000,258.440396
0.15467,0.19000,280.411959
0.16500,0.19000,304.325547
0.17533,0.19000,330.352771
0.18567,0.19000,358.680580
0.19600,0.19000,389.512621
0.20633,0.19000,423.070724
0.21667,0.19000,459.596527
0.22700,0.19000,499.353235
0.23733,0.19000,542.627549
0.24767,0.19000,589.731759
0.25800,0.19000,641.006029
0.26833,0.19000,696.820884
0.27867,0.19000,757.579925
0.28900,0.19000,823.722780
0.29933,0.19000,895.728326
0.30967,0.19000,974.118194
0.32000,0.19000,1059.460593
-0.30000,0.20083,47.362397
-0.28967,0.20083,45.205610
-0.27933,0.20083,43.285413
-0.26900,0.20083,41.596438
-0.25867,0.20083,40.135154
-0.24833,0.20083,38.899774
-0.23800,0.20083,37.890114
-0.22767,0.20083,37.107384
-0.21733,0.20083,36.553912
-0.20700,0.20083,36.232820
-0.19667,0.20083,36.147701
-0.18633,0.20083,36.302334
-0.17600,0.20083,36.700516
-0.16567,0.20083,37.346035
-0.15533,0.20083,38.242809
-0.14500,0.20083,39.395152
-0.13467,0.20083,40.808136
-0.12433,0.20083,42.487980
-0.11400,0.20083,44.442420
-0.10367,0.20083,46.681037
-0.09333,0.20083,49.215529
-0.08300,0.20083,52.059925
-0.07267,0.20083,55.230766
-0.06233,0.20083,58.747253
-0.05200,0.20083,62.631388
-0.04167,0.20083,66.908115
-0.03133,0.20083,71.605472
-0.02100,0.20083,76.754758
-0.01067,0.20083,82.390729
-0.00033,0.20083,88.551811
0.01000,0.20083,95.280349
0.02033,0.20083,102.622891
0.03067,0.20083,110.630493
0.04100,0.20083,119.359077
0.05133,0.20083,128.869810
0.06167,0.20083,139.229541
0.07200,0.20083,150.511266
0.08233,0.20083,162.794654
0.09267,0.20083,176.166608
0.10300,0.20083,190.721897
0.11333,0.20083,206.563834
0.12367,0.20083,223.805023
0.13400,0.20083,242.568172
0.14433,0.20083,262.986983
0.15467,0.20083,285.207124
0.16500,0.20083,309.387283
0.17533,0.20083,335.700324
0.18567,0.20083,364.334545
0.19600,0.20083,395.495049
0.20633,0.20083,429.405236
0.21667,0.20083,466.308431
0.22700,0.20083,506.469665
0.23733,0.20083,550.177598
0.24767,0.20083,597.746635
0.25800,0.20083,649.519217
0.26833,0.20083,705.868323
0.27867,0.20083,767.200194
0.28900,0.20083,833.957304
0.29933,0.20083,906.621595
0.30967,0.20083,985.717998
0.32000,0.20083,1071.818278
-0.30000,0.21167,49.274116
-0.28967,0.21167,47.106191
-0.27933,0.21167,45.178984
-0.26900,0.21167,43.486842
-0.25867,0.21167,42.025867
-0.24833,0.21167,40.793821
-0.23800,0.21167,39.789991
-0.22767,0.21167,39.015000
-0.21733,0.21167,38.470575
-0.20700,0.21167,38.159285
-0.19667,0.21167,38.084281
-0.18633,0.21167,38.249086
-0.17600,0.21167,38.657461
-0.16567,0.21167,39.313397
-0.15533,0.21167,40.221222
-0.14500,0.21167,41.385825
-0.13467,0.21167,42.812942
-0.12433,0.21167,44.509485
-0.11400,0.21167,46.483862
-0.10367,0.21167,48.746274
-0.09333,0.21167,51.308965
-0.08300,0.21167,54.186442
-0.07267,0.21167,57.395661
-0.06233,0.21167,60.956187
-0.05200,0.21167,64.890354
-0.04167,0.21167,69.223413
-0.03133,0.21167,73.983704
-0.02100,0.21167,79.202830
-0.01067,0.21167,84.915859
-0.00033,0.21167,91.161554
0.01000,0.21167,97.982621
0.02033,0.21167,105.425995
0.03067,0.21167,113.543162
0.04100,0.21167,122.390507
0.05133,0.21167,132.029706
0.06167,0.21167,142.528162
0.07200,0.21167,153.959475
0.08233,0.21167,166.403970
0.09267,0.21167,179.949267
0.10300,0.21167,194.690909
0.11333,0.21167,210.733049
0.12367,0.21167,228.189200
0.13400,0.21167,247.183054
0.14433,0.21167,267.849377
0.15467,0.21167,290.334982
0.16500,0.21167,314.799800
0.17533,0.21167,341.418029
0.18567,0.21167,370.379410
0.19600,0.21167,401.890599
0.20633,0.21167,436.176671
0.21667,0.21167,473.482757
0.22700,0.21167,514.075831
0.23733,0.21167,558.246650
0.24767,0.21167,606.311873
0.25800,0.21167,658.616373
0.26833,0.21167,715.535747
0.27867,0.21167,777.479056
0.28900,0.21167,844.891810
0.29933,0.21167,918.259223
0.30967,0.21167,998.109750
0.32000,0.21167,1085.018951
-0.30000,0.22250,51.306763
-0.28967,0.22250,49.125240
-0.27933,0.22250,47.188644
-0.26900,0.22250,45.491039
-0.25867,0.22250,44.028178
-0.24833,0.22250,42.797410
-0.23800,0.22250,41.797554
-0.22767,0.22250,41.028726
-0.21733,0.22250,40.492150
-0.20700,0.22250,40.189939
-0.19667,0.22250,40.124889
-0.18633,0.22250,40.300320
-0.17600,0.22250,40.719975
-0.16567,0.22250,41.388020
-0.15533,0.22250,42.309135
-0.14500,0.22250,43.488694
-0.13467,0.22250,44.933011
-0.12433,0.22250,46.649609
-0.11400,0.22250,48.647505
-0.10367,0.22250,50.937474
-0.09333,0.22250,53.532288
-0.08300,0.22250,56.446928
-0.07267,0.22250,59.698774
-0.06233,0.22250,63.307779
-0.05200,0.22250,67.296631
-0.04167,0.22250,71.690924
-0.03133,0.22250,76.519330
-0.02100,0.22250,81.813789
-0.01067,0.22250,87.609723
-0.00033,0.22250,93.946262
0.01000,0.22250,100.866508
0.02033,0.22250,108.417827
0.03067,0.22250,116.652165
0.04100,0.22250,125.626413
0.05133,0.22250,135.402796
0.06167,0.22250,146.049312
0.07200,0.22250,157.640211
0.08233,0.22250,170.256523
0.09267,0.22250,183.986631
0.10300,0.22250,198.926907
0.11333,0.22250,215.182400
0.12367,0.22250,232.867595
0.13400,0.22250,252.107233
0.14433,0.22250,273.037211
0.15467,0.22250,295.805568
0.16500,0.22250,320.573551
0.17533,0.22250,347.516786
0.18567,0.22250,376.826546
0.19600,0.22250,408.711141
0.20633,0.22250,443.397430
0.21667,0.22250,481.132466
0.22700,0.22250,522.185291
0.23733,0.22250,566.848891
0.24767,0.22250,615.442329
0.25800,0.22250,668.313062
0.26833,0.22250,725.839474
0.27867,0.22250,788.433626
0.28900,0.22250,856.544262
0.29933,0.22250,930.660075
0.30967,0.22250,1011.313270
0.32000,0.22250,1099.083446
-0.30000,0.23333,53.464929
-0.28967,0.23333,51.267345
-0.27933,0.23333,49.319007
-0.26900,0.23333,47.613699
-0.25867,0.23333,46.146847
-0.24833,0.23333,44.915425
-0.23800,0.23333,43.917832
-0.22767,0.23333,43.153752
-0.21733,0.23333,42.623981
-0.20700,0.23333,42.330255
-0.19667,0.23333,42.275085
-0.18633,0.23333,42.461634
-0.17600,0.23333,42.893639
-0.16567,0.23333,43.575422
-0.15533,0.23333,44.511967
-0.14500,0.23333,45.709071
-0.13467,0.23333,47.173550
-0.12433,0.23333,48.913475
-0.11400,0.23333,50.938416
-0.10367,0.23333,53.259686
-0.09333,0.23333,55.890562
-0.08300,0.23333,58.846494
-0.07267,0.23333,62.145295
-0.06233,0.23333,65.807319
-0.05200,0.23333,69.855634
-0.04167,0.23333,74.316202
-0.03133,0.23333,79.218059
-0.02100,0.23333,84.593517
-0.01067,0.23333,90.478381
-0.00033,0.23333,96.912187
0.01000,0.23333,103.938469
0.02033,0.23333,111.605056
0.03067,0.23333,119.964398
0.04100,0.23333,129.073928
0.05133,0.23333,138.996460
0.06167,0.23333,149.800634
0.07200,0.23333,161.561393
0.08233,0.23333,174.360519
0.09267,0.23333,188.287211
0.10300,0.23333,203.438724
0.11333,0.23333,219.921062
0.12367,0.23333,237.849742
0.13400,0.23333,257.350621
0.14433,0.23333,278.560800
0.15467,0.23333,301.629619
0.16500,0.23333,326.719726
0.17533,0.23333,354.008258
0.18567,0.23333,383.688119
0.19600,0.23333,415.969375
0.20633,0.23333,451.080779
0.21667,0.23333,489.271422
0.22700,0.23333,530.812543
0.23733,0.23333,575.999495
0.24767,0.23333,625.153889
0.25800,0.23333,678.625928
0.26833,0.23333,736.796952
0.27867,0.23333,800.082207
0.28900,0.23333,868.933867
0.29933,0.23333,943.844318
0.30967,0.23333,1025.349747
0.32000,0.23333,1114.034036
-0.30000,0.24417,55.753615
-0.28967,0.24417,53.537508
-0.27933,0.24417,51.575101
-0.26900,0.24417,49.859906
-0.25867,0.24417,48.387043
-0.24833,0.24417,47.153140
-0.23800,0.24417,46.156230
-0.22767,0.24417,45.395618
-0.21733,0.24417,44.871739
-0.20700,0.24417,44.586017
-0.19667,0.24417,44.540734
-0.18633,0.24417,44.738929
-0.17600,0.24417,45.184348
-0.16567,0.24417,45.881454
-0.15533,0.24417,46.835499
-0.14500,0.24417,48.052653
-0.13467,0.24417,49.540178
-0.12433,0.24417,51.306637
-0.11400,0.24417,53.362110
-0.10367,0.24417,55.718413
-0.09333,0.24417,58.389311
-0.08300,0.24417,61.390715
-0.07267,0.24417,64.740874
-0.06233,0.24417,68.460557
-0.05200,0.24417,72.573235
-0.04167,0.24417,77.105260
-0.03133,0.24417,82.086063
-0.02100,0.24417,87.548358
-0.01067,0.24417,93.528364
-0.00033,0.24417,100.066058
0.01000,0.24417,107.205442
0.02033,0.24417,114.994845
0.03067,0.24417,123.487258
0.04100,0.24417,132.740696
0.05133,0.24417,142.818607
0.06167,0.24417,153.790311
0.07200,0.24417,165.731494
0.08233,0.24417,178.724738
0.09267,0.24417,192.860112
0.10300,0.24417,208.235806
0.11333,0.24417,224.958842
0.12367,0.24417,243.145830
0.13400,0.24417,262.923811
0.14433,0.24417,284.431164
0.15467,0.24417,307.818606
0.16500,0.24417,333.250271
0.17533,0.24417,360.904899
0.18567,0.24417,390.977120
0.19600,0.24417,423.678861
0.20633,0.24417,459.240878
0.21667,0.24417,497.914424
0.22700,0.24417,539.973063
0.23733,0.24417,585.714654
0.24767,0.24417,635.463507
0.25800,0.24417,689.572731
0.26833,0.24417,748.426797
0.27867,0.24417,812.444323
0.28900,0.24417,882.081113
0.29933,0.24417,957.833466
0.30967,0.24417,1040.241779
0.32000,0.24417,1129.894476
-0.30000,0.25500,58.178243
-0.28967,0.25500,55.941153
-0.27933,0.25500,53.962373
-0.26900,0.25500,52.235159
-0.25867,0.25500,50.754337
-0.24833,0.25500,49.516226
-0.23800,0.25500,48.518529
-0.22767,0.25500,47.760222
-0.21733,0.25500,47.241437
-0.20700,0.25500,46.963337
-0.19667,0.25500,46.928017
-0.18633,0.25500,47.138424
-0.17600,0.25500,47.598323
-0.16567,0.25500,48.312310
-0.15533,0.25500,49.285877
-0.14500,0.25500,50.525526
-0.13467,0.25500,52.038924
-0.12433,0.25500,53.835080
-0.11400,0.25500,55.924546
-0.10367,0.25500,58.319615
-0.09333,0.25500,61.034519
-0.08300,0.25500,64.085626
-0.07267,0.25500,67.491626
-0.06233,0.25500,71.273714
-0.05200,0.25500,75.455778
-0.04167,0.25500,80.064587
-0.03133,0.25500,85.129991
-0.02100,0.25500,90.685134
-0.01067,0.25500,96.766686
-0.00033,0.25500,103.415095
0.01000,0.25500,110.674865
0.02033,0.25500,118.594866
0.03067,0.25500,127.228663
0.04100,0.25500,136.634897
0.05133,0.25500,146.877689
0.06167,0.25500,158.027088
0.07200,0.25500,170.159566
0.08233,0.25500,183.358558
0.09267,0.25500,197.715051
0.10300,0.25500,213.328235
0.11333,0.25500,230.306202
0.12367,0.25500,248.766726
0.13400,0.25500,268.838098
0.14433,0.25500,290.660051
0.15467,0.25500,314.384758
0.16500,0.25500,340.177925
0.17533,0.25500,368.219984
0.18567,0.25500,398.707393
0.19600,0.25500,431.854045
0.20633,0.25500,467.892815
0.21667,0.25500,507.077237
0.22700,0.25500,549.683335
0.23733,0.25500,596.011615
0.24767,0.25500,646.389238
0.25800,0.25500,701.172385
0.26833,0.25500,760.748833
0.27867,0.25500,825.540763
0.28900,0.25500,896.007815
0.29933,0.25500,972.650420
0.30967,0.25500,1056.013426
0.32000,0.25500,1146.690049
-0.30000,0.26583,60.744654
-0.28967,0.26583,58.484123
-0.27933,0.26583,56.486694
-0.26900,0.26583,54.745372
-0.25867,0.26583,53.254713
-0.24833,0.26583,52.010749
-0.23800,0.26583,51.010891
-0.22767,0.26583,50.253832
-0.21733,0.26583,49.739439
-0.20700,0.26583,49.468663
-0.19667,0.26583,49.443447
-0.18633,0.26583,49.666670
-0.17600,0.26583,50.142127
-0.16567,0.26583,50.874539
-0.15533,0.26583,51.869619
-0.14500,0.26583,53.134173
-0.13467,0.26583,54.676232
-0.12433,0.26583,56.505221
-0.11400,0.26583,58.632131
-0.10367,0.26583,61.069708
-0.09333,0.26583,63.832639
-0.08300,0.26583,66.937741
-0.07267,0.26583,70.404147
-0.06233,0.26583,74.253490
-0.05200,0.26583,78.510091
-0.04167,0.26583,83.201157
-0.03133,0.26583,88.356981
-0.02100,0.26583,94.011168
-0.01067,0.26583,100.200866
-0.00033,0.26583,106.967029
0.01000,0.26583,114.354699
0.02033,0.26583,122.413319
0.03067,0.26583,131.197072
0.04100,0.26583,140.765263
0.05133,0.26583,151.182728
0.06167,0.26583,162.520291
0.07200,0.26583,174.855260
0.08233,0.26583,188.271970
0.09267,0.26583,202.862387
0.10300,0.26583,218.726749
0.11333,0.26583,235.974288
0.12367,0.26583,254.724003
0.13400,0.26583,275.105511
0.14433,0.26583,297.259969
0.15467,0.26583,321.341090
0.16500,0.26583,347.516240
0.17533,0.26583,375.967639
0.18567,0.26583,406.893669
0.19600,0.26583,440.510299
0.20633,0.26583,477.052639
0.21667,0.26583,516.776630
0.22700,0.26583,559.960890
0.23733,0.26583,606.908717
0.24767,0.26583,657.950279
0.25800,0.26583,713.444996
0.26833,0.26583,773.784132
0.27867,0.26583,839.393624
0.28900,0.26583,910.737158
0.29933,0.26583,988.319521
0.30967,0.26583,1072.690252
0.32000,0.26583,1164.447623
-0.30000,0.27667,63.459127
-0.28967,0.27667,61.172695
-0.27933,0.27667,59.154359
-0.26900,0.27667,57.396881
-0.25867,0.27667,55.894563
-0.24833,0.27667,54.643177
-0.23800,0.27667,53.639871
-0.22767,0.27667,52.883089
-0.21733,0.27667,52.372476
-0.20700,0.27667,52.108802
-0.19667,0.27667,52.093890
-0.18633,0.27667,52.330574
-0.17600,0.27667,52.822683
-0.16567,0.27667,53.575064
-0.15533,0.27667,54.593635
-0.14500,0.27667,55.885479
-0.13467,0.27667,57.458970
-0.12433,0.27667,59.323916
-0.11400,0.27667,61.491725
-0.10367,0.27667,63.975574
-0.09333,0.27667,66.790596
-0.08300,0.27667,69.954051
-0.07267,0.27667,73.485519
-0.06233,0.27667,77.407078
-0.05200,0.27667,81.743499
-0.04167,0.27667,86.522446
-0.03133,0.27667,91.774681
-0.02100,0.27667,97.534295
-0.01067,0.27667,103.838945
-0.00033,0.27667,110.730123
0.01000,0.27667,118.253443
0.02033,0.27667,126.458958
0.03067,0.27667,135.401508
0.04100,0.27667,145.141103
0.05133,0.27667,155.743339
0.06167,0.27667,167.279858
0.07200,0.27667,179.828853
0.08233,0.27667,193.475615
0.09267,0.27667,208.313138
0.10300,0.27667,224.442774
0.11333,0.27667,241.974954
0.12367,0.27667,261.029970
0.13400,0.27667,281.738836
0.14433,0.27667,304.244214
0.15467,0.27667,328.701438
0.16500,0.27667,355.279622
0.17533,0.27667,384.162871
0.18567,0.27667,415.551594
0.19600,0.27667,449.663946
0.20633,0.27667,486.737392
0.21667,0.27667,527.030409
0.22700,0.27667,570.824342
0.23733,0.27667,618.425431
0.24767,0.27667,670.167010
0.25800,0.27667,726.411908
0.26833,0.27667,787.555060
0.27867,0.27667,854.026358
0.28900,0.27667,926.293744
0.29933,0.27667,1004.866592
0.30967,0.27667,1090.299381
0.32000,0.27667,1183.195700
-0.30000,0.28750,66.328380
-0.28967,0.28750,64.013586
-0.27933,0.28750,61.972101
-0.26900,0.28750,60.196452
-0.25867,0.28750,58.680706
-0.24833,0.28750,57.420391
-0.23800,0.28750,56.412424
-0.22767,0.28750,55.655028
-0.21733,0.28750,55.147657
-0.20700,0.28750,54.890931
-0.19667,0.28750,54.886580
-0.18633,0.28750,55.137408
-0.17600,0.28750,55.647291
-0.16567,0.28750,56.421194
-0.15533,0.28750,57.465231
-0.14500,0.28750,58.786748
-0.13467,0.28750,60.394437
-0.12433,0.28750,62.298470
-0.11400,0.28750,64.510648
-0.10367,0.28750,67.044571
-0.09333,0.28750,69.915801
-0.08300,0.28750,73.142043
-0.07267,0.28750,76.743323
-0.06233,0.28750,80.742177
-0.05200,0.28750,85.163840
-0.04167,0.28750,90.036451
-0.03133,0.28750,95.391265
-0.02100,0.28750,101.262883
-0.01067,0.28750,107.689504
-0.00033,0.28750,114.713188
0.01000,0.28750,122.380156
0.02033,0.28750,130.741108
0.03067,0.28750,139.851580
0.04100,0.28750,149.772327
0.05133,0.28750,160.569749
0.06167,0.28750,172.316356
0.07200,0.28750,185.091274
0.08233,0.28750,198.980801
0.09267,0.28750,214.079018
0.10300,0.28750,230.488449
0.11333,0.28750,248.320790
0.12367,0.28750,267.697697
0.13400,0.28750,288.751651
0.14433,0.28750,311.626900
0.15467,0.28750,336.480485
0.16500,0.28750,363.483358
0.17533,0.28750,392.821605
0.18567,0.28750,424.697771
0.19600,0.28750,459.332308
0.20633,0.28750,496.965157
0.21667,0.28750,537.857459
0.22700,0.28750,582.293431
0.23733,0.28750,630.582403
0.24767,0.28750,683.061038
0.25800,0.28750,740.095747
0.26833,0.28750,802.085326
0.27867,0.28750,869.463820
0.28900,0.28750,942.703648
0.29933,0.28750,1022.319002
0.30967,0.28750,1108.869551
0.32000,0.28750,1202.964475
-0.30000,0.29833,69.359587
-0.28967,0.29833,67.013964
-0.27933,0.29833,64.947099
-0.26900,0.29833,63.151294
-0.25867,0.29833,61.620392
-0.24833,0.29833,60.349699
-0.23800,0.29833,59.335921
-0.22767,0.29833,58.577087
-0.21733,0.29833,58.072489
-0.20700,0.29833,57.822623
-0.19667,0.29833,57.829142
-0.18633,0.29833,58.094841
-0.17600,0.29833,58.623645
-0.16567,0.29833,59.420642
-0.15533,0.29833,60.492134
-0.14500,0.29833,61.845716
-0.13467,0.29833,63.490381
-0.12433,0.29833,65.436647
-0.11400,0.29833,67.696699
-0.10367,0.29833,70.284541
-0.09333,0.29833,73.216162
-0.08300,0.29833,76.509707
-0.07267,0.29833,80.185657
-0.06233,0.29833,84.267011
-0.05200,0.29833,88.779483
-0.04167,0.29833,93.751706
-0.03133,0.29833,99.215450
-0.02100,0.29833,105.205856
-0.01067,0.29833,111.761689
-0.00033,0.29833,118.925611
0.01000,0.29833,126.744484
0.02033,0.29833,135.269693
0.03067,0.29833,144.557506
0.04100,0.29833,154.669470
0.05133,0.29833,165.672831
0.06167,0.29833,177.641014
0.07200,0.29833,190.654128
0.08233,0.29833,204.799535
0.09267,0.29833,220.172458
0.10300,0.29833,236.876658
0.11333,0.29833,255.025158
0.12367,0.29833,274.741049
0.13400,0.29833,296.158357
0.14433,0.29833,319.422996
0.15467,0.29833,344.693799
0.16500,0.29833,372.143652
0.17533,0.29833,401.960722
0.18567,0.29833,434.349794
0.19600,0.29833,469.533736
0.20633,0.29833,507.755087
0.21667,0.29833,549.277787
0.22700,0.29833,594.389066
0.23733,0.29833,643.401500
0.24767,0.29833,696.655243
0.25800,0.29833,754.520471
0.26833,0.29833,817.400028
0.27867,0.29833,885.732321
0.28900,0.29833,959.994466
0.29933,0.29833,1040.705711
0.30967,0.29833,1128.431174
0.32000,0.29833,1223.785900
-0.30000,0.30917,72.560392
-0.28967,0.30917,70.181463
-0.27933,0.30917,68.086993
-0.26900,0.30917,66.269069
-0.25867,0.30917,64.721318
-0.24833,0.30917,63.438846
-0.23800,0.30917,62.418163
-0.22767,0.30917,61.657131
-0.21733,0.30917,61.154898
-0.20700,0.30917,60.911857
-0.19667,0.30917,60.929610
-0.18633,0.30917,61.210948
-0.17600,0.30917,61.759858
-0.16567,0.30917,62.581549
-0.15533,0.30917,63.682507
-0.14500,0.30917,65.070565
-0.13467,0.30917,66.755009
-0.12433,0.30917,68.746690
-0.11400,0.30917,71.058162
-0.10367,0.30917,73.703827
-0.09333,0.30917,76.700098
-0.08300,0.30917,80.065558
-0.07267,0.30917,83.821147
-0.06233,0.30917,87.990340
-0.05200,0.30917,92.599342
-0.04167,0.30917,97.677300
-0.03133,0.30917,103.256522
-0.02100,0.30917,109.372711
-0.01067,0.30917,116.065230
-0.00033,0.30917,123.377375
0.01000,0.30917,131.356681
0.02033,0.30917,140.055257
0.03067,0.30917,149.530145
0.04100,0.30917,159.843720
0.05133,0.30917,171.064125
0.06167,0.30917,183.265746
0.07200,0.30917,196.529729
0.08233,0.30917,210.944552
0.09267,0.30917,226.606643
0.10300,0.30917,243.621057
0.11333,0.30917,262.102217
0.12367,0.30917,282.174719
0.13400,0.30917,303.974212
0.14433,0.30917,327.648357
0.15467,0.30917,353.357871
0.16500,0.30917,381.277667
0.17533,0.30917,411.598095
0.18567,0.30917,444.526292
0.19600,0.30917,480.287658
0.20633,0.30917,519.127456
0.21667,0.30917,561.312564
0.22700,0.30917,607.133371
0.23733,0.30917,656.905854
0.24767,0.30917,710.973831
0.25800,0.30917,769.711419
0.26833,0.30917,833.525711
0.27867,0.30917,902.859685
0.28900,0.30917,978.195379
0.29933,0.30917,1060.057342
0.30967,0.30917,1149.016401
0.32000,0.30917,1245.693748
-0.30000,0.32000,75.938922
-0.28967,0.32000,73.524195
-0.27933,0.32000,71.399898
-0.26900,0.32000,69.557906
-0.25867,0.32000,67.991647
-0.24833,0.32000,66.696032
-0.23800,0.32000,65.667401
-0.22767,0.32000,64.903462
-0.21733,0.32000,64.403242
-0.20700,0.32000,64.167051
-0.19667,0.32000,64.196449
-0.18633,0.32000,64.494241
-0.17600,0.32000,65.064480
-0.16567,0.32000,65.912501
-0.15533,0.32000,67.044967
-0.14500,0.32000,68.469948
-0.13467,0.32000,70.197011
-0.12433,0.32000,72.237332
-0.11400,0.32000,74.603827
-0.10367,0.32000,77.311291
-0.09333,0.32000,80.376555
-0.08300,0.32000,83.818647
-0.07267,0.32000,87.658970
-0.06233,0.32000,91.921484
-0.05200,0.32000,96.632901
-0.04167,0.32000,101.822902
-0.03133,0.32000,107.524351
-0.02100,0.32000,113.773544
-0.01067,0.32000,120.610468
-0.00033,0.32000,128.079084
0.01000,0.32000,136.227637
0.02033,0.32000,145.108994
0.03067,0.32000,154.781014
0.04100,0.32000,165.306945
0.05133,0.32000,176.755869
0.06167,0.32000,189.203185
0.07200,0.32000,202.731128
0.08233,0.32000,217.429348
0.09267,0.32000,233.395537
0.10300,0.32000,250.736113
0.11333,0.32000,269.566964
0.12367,0.32000,290.014265
0.13400,0.32000,312.215369
0.14433,0.32000,336.319767
0.15467,0.32000,362.490152
0.16500,0.32000,390.903560
0.17533,0.32000,421.752631
0.18567,0.32000,455.246966
0.19600,0.32000,491.614616
0.20633,0.32000,531.103703
0.21667,0.32000,573.984175
0.22700,0.32000,620.549733
0.23733,0.32000,671.119917
0.24767,0.32000,726.042380
0.25800,0.32000,785.695370
0.26833,0.32000,850.490424
0.27867,0.32000,920.875307
0.28900,0.32000,997.337211
0.29933,0.32000,1080.406236
0.30967,0.32000,1170.659182
0.32000,0.32000,1268.723680


==> Figures/files_txt/contour_init_sensitivity_paths.txt <==
start1_x,start1_y,start2_x,start2_y,start3_x,start3_y,start4_x,start4_y,start5_x,start5_y,start6_x,start6_y
0.09000,0.31000,0.26000,0.05000,0.30000,-0.18000,0.22000,0.20500,0.25000,-0.30000,-0.05000,0.30000
0.06000,0.32000,0.25000,0.02000,0.28000,-0.15000,0.15000,0.20000,0.27000,-0.26000,-0.10000,0.25000
-0.02000,0.28000,0.22000,-0.00500,0.25000,-0.11000,0.16000,0.17000,0.25000,-0.22000,-0.08000,0.20000
0.02000,0.22000,0.18000,0.00300,0.22000,-0.11000,0.12000,0.15000,0.20000,-0.20000,-0.02000,0.17000
0.08000,0.18000,0.13000,-0.03000,0.17000,-0.11000,0.10000,0.14000,0.16000,-0.20000,-0.02000,0.15000
0.07000,0.14000,0.08000,-0.06000,0.17000,-0.06000,0.03000,0.14000,0.17000,-0.15000,-0.09000,0.14000
0.02000,0.14000,0.05000,-0.03000,0.10000,-0.04000,0.03000,0.08000,0.11000,-0.15000,-0.14000,0.12000
0.03000,0.08000,0.01000,-0.02000,0.06000,-0.04000,-0.01000,0.08000,0.12000,-0.10000,-0.18000,0.12000
-0.01000,0.08000,-0.04000,-0.02000,0.03000,-0.01000,-0.03000,0.05000,0.07000,-0.11000,-0.12000,0.08000
-0.03000,0.05000,-0.06000,-0.05000,0.00000,0.00000,-0.04000,0.03000,0.05000,-0.10000,-0.09000,0.04000
-0.04000,0.03000,-0.08000,-0.07000,-0.02000,0.00000,-0.05000,0.01000,-0.02000,-0.12000,-0.05000,0.02000
-0.03000,0.01000,nan,nan,-0.03000,0.01000,nan,nan,-0.08000,-0.11000,-0.10000,0.02000
-0.05000,-0.01000,nan,nan,nan,nan,nan,nan,-0.04000,-0.09000,-0.12000,0.03000
nan,nan,nan,nan,nan,nan,nan,nan,-0.10000,-0.08000,nan,nan


==> Figures/files_txt/energy_tradeoff.txt <==
train_energy,SNR_curve_01,SNR_curve_02,SNR_curve_03,SNR_curve_04,SNR_curve_05,SNR_curve_06,SNR_curve_07,SNR_curve_08,SNR_curve_09,SNR_curve_10
0.06250,0.794348,0.619170,0.081621,-0.240454,-0.343093,-0.114997,-0.403767,-0.432811,-0.423916,-0.394187
0.07491,0.605476,0.448267,-0.033608,-0.389076,-0.355597,-0.181984,-0.419940,-0.446075,-0.436780,-0.416114
0.07596,0.589466,0.433807,-0.043357,-0.401651,-0.356655,-0.187651,-0.421309,-0.447197,-0.437868,-0.417970
0.07703,0.573150,0.419060,-0.053292,-0.414466,-0.357733,-0.193427,-0.422703,-0.448341,-0.438977,-0.419860
0.07920,0.540061,0.389151,-0.073441,-0.440501,-0.359919,-0.205140,-0.425531,-0.450660,-0.441227,-0.423694
0.08374,0.470834,0.326578,-0.115485,-0.494971,-0.364494,-0.229646,-0.431448,-0.455512,-0.445933,-0.431716
0.08854,0.397641,0.260421,-0.159937,-0.552561,-0.369330,-0.255613,-0.437704,-0.460642,-0.450909,-0.440197
0.09104,0.359562,0.225964,-0.183088,-0.582556,-0.371849,-0.269138,-0.440962,-0.463314,-0.453500,-0.444615
0.09232,0.340066,0.208371,-0.194942,-0.597913,-0.373139,-0.276062,-0.442630,-0.464682,-0.454827,-0.446876
0.09761,0.259490,0.135663,-0.243932,-0.661116,-0.378469,-0.304680,-0.449524,-0.470336,-0.460311,-0.456223
0.10321,0.174190,0.058694,-0.295778,-0.728023,-0.384112,-0.334974,-0.456823,-0.476321,-0.466122,-0.466118
0.10612,0.128143,0.018697,-0.322720,-0.762791,-0.387044,-0.350717,-0.460615,-0.479431,-0.475913,-0.471257
0.10912,0.080671,-0.025685,-0.350495,-0.798634,-0.390066,-0.366946,-0.464525,-0.482638,-0.486006,-0.476556
0.11221,0.031775,-0.071402,-0.379103,-0.841291,-0.393180,-0.383677,-0.468552,-0.485940,-0.496402,-0.482013
0.11699,-0.043864,-0.142121,-0.423358,-0.907290,-0.397996,-0.409559,-0.474686,-0.491049,-0.512484,-0.490455
0.12030,-0.096241,-0.191092,-0.464548,-0.952991,-0.401331,-0.427481,-0.478934,-0.494576,-0.511743,-0.496301
0.12370,-0.150043,-0.241394,-0.506867,-0.999936,-0.404994,-0.445931,-0.483310,-0.498213,-0.510987,-0.502320
0.12500,-0.170614,-0.260628,-0.523048,-1.017885,-0.437463,-0.565326,-0.522045,-0.538656,-0.553481,-0.545497
0.12543,-0.177418,-0.266989,-0.528401,-1.023822,-0.448202,-0.604818,-0.534857,-0.552034,-0.567537,-0.559779
0.13263,-0.501049,-0.689379,-1.036621,-1.600118,-1.144284,-1.266149,-1.359578,-1.420694,-1.474848,-1.475192
0.13448,-0.584240,-0.797963,-1.167276,-1.748275,-1.323227,-1.463440,-1.571589,-1.644000,-1.708091,-1.710517
0.13637,-0.669229,-0.908788,-1.300787,-1.899585,-1.506038,-1.664997,-1.788185,-1.872136,-1.946377,-1.950930
0.14023,-0.842808,-1.135127,-1.573459,-2.208610,-1.879399,-2.076642,-2.230544,-2.338063,-2.433036,-2.441933
0.14419,-1.020883,-1.367331,-1.853195,-2.525640,-2.262727,-2.498956,-2.684420,-2.816230,-2.932645,-2.945666
0.14826,-1.203905,-1.605940,-2.140606,-2.851495,-2.656704,-2.933000,-3.150905,-3.307680,-3.446132,-3.463391
0.15245,-1.392391,-1.851584,-2.436490,-3.186958,-3.061967,-3.379467,-3.630908,-3.813472,-3.974413,-3.996320
0.15676,-1.586275,-2.104264,-2.740849,-3.532040,-3.478837,-3.838720,-4.124659,-4.333749,-4.517824,-4.544512
0.16575,-1.990687,-2.631315,-3.375694,-4.251826,-4.348533,-4.796651,-5.154937,-5.419206,-5.651433,-5.688106
0.17043,-2.201215,-2.906093,-3.706571,-4.626532,-4.801279,-5.295889,-5.691277,-5.984271,-6.241565,-6.283436
0.17524,-2.417566,-3.188504,-4.046638,-5.011708,-5.266600,-5.808995,-6.242516,-6.565032,-6.848090,-6.895304
0.17770,-2.528215,-3.332939,-4.220309,-5.208700,-5.504579,-6.071103,-6.524433,-6.861919,-7.158289,-7.208202
0.18020,-2.640664,-3.479549,-4.396804,-5.408896,-5.746427,-6.337473,-6.810935,-7.163634,-7.473532,-7.526189
0.18273,-2.754462,-3.627919,-4.575417,-5.611553,-5.991177,-6.607039,-7.100875,-7.468968,-7.792557,-7.847991
0.18529,-2.869667,-3.778048,-4.756148,-5.816614,-6.238830,-6.879802,-7.394253,-7.777924,-8.115366,-8.173609
0.19052,-3.105027,-4.084756,-5.125573,-6.235547,-6.744524,-7.437233,-7.993238,-8.409105,-8.774437,-8.838333
0.19591,-3.347587,-4.400769,-5.506299,-6.666994,-7.265688,-8.011718,-8.610549,-9.059596,-9.453672,-9.523393
0.20144,-3.596403,-4.724989,-5.896836,-7.109647,-7.801048,-8.601237,-9.244528,-9.727597,-10.151536,-10.227440
0.20713,-3.852419,-5.058842,-6.298673,-7.565107,-8.351898,-9.207813,-9.896850,-10.414926,-10.869592,-10.951857
0.21004,-3.983351,-5.229582,-6.504181,-7.798040,-8.633288,-9.518031,-10.230240,-10.766052,-11.213091,-11.321888
0.21299,-4.116045,-5.402669,-6.712515,-8.034175,-8.918546,-9.832512,-10.568212,-11.122003,-11.561298,-11.697005
0.21901,-4.386831,-5.755885,-7.137657,-8.516258,-9.500665,-10.474267,-11.257905,-11.848387,-12.271942,-12.462497
0.22519,-4.664813,-6.118488,-7.574104,-9.011154,-10.098256,-11.132905,-11.965929,-12.594059,-13.097914,-13.248335
0.23156,-4.951342,-6.491856,-8.023970,-9.521158,-10.714219,-11.811792,-12.695720,-13.362657,-13.949281,-14.058333
0.23810,-5.245518,-6.875188,-8.486145,-10.044773,-11.347423,-12.509479,-13.445518,-14.152644,-14.774197,-14.890384
0.24144,-5.395754,-7.071331,-8.722180,-10.282456,-11.670803,-12.865790,-13.828442,-14.556094,-15.195471,-15.315316
0.24483,-5.548399,-7.270411,-8.961700,-10.523672,-11.999024,-13.227364,-14.217100,-14.965582,-15.623053,-15.746609
0.24826,-5.702821,-7.471774,-9.148553,-10.767733,-12.330715,-13.510392,-14.610636,-15.379788,-16.056104,-16.183460
0.25000,-5.751061,-7.494052,-9.243342,-10.891543,-12.355489,-13.653969,-14.645153,-15.421426,-16.105948,-16.234812
0.25175,-5.799577,-7.516457,-9.338675,-11.016064,-12.380405,-13.798372,-14.679868,-15.463305,-16.156079,-16.286459
0.27370,-6.036709,-7.797488,-9.772717,-11.252168,-12.692930,-14.056882,-15.115296,-15.988578,-16.784858,-16.934260
0.27754,-6.078186,-7.846652,-9.848635,-11.293446,-12.747604,-14.102076,-15.191471,-16.053314,-16.867458,-17.020115
0.28143,-6.120203,-7.896456,-9.925541,-11.335261,-12.802989,-14.147857,-15.245450,-16.118880,-16.951120,-17.107074
0.28519,-6.160816,-7.935162,-9.999860,-11.375704,-12.839406,-14.192085,-15.297618,-16.182255,-17.031986,-17.191126
0.29756,-6.294428,-8.062488,-10.135074,-11.508755,-12.959192,-14.337589,-15.469245,-16.390752,-17.298026,-17.467651
0.30597,-6.385267,-8.149053,-10.227003,-11.599213,-13.040631,-14.436513,-15.585929,-16.532256,-17.552804,-17.655988
0.31026,-6.431604,-8.193210,-10.273896,-11.645356,-13.082174,-14.486975,-15.645427,-16.604438,-17.682790,-17.752060
0.31461,-6.478590,-8.237985,-10.321445,-11.692145,-13.124297,-14.538175,-15.705756,-16.677630,-17.814595,-17.849476
0.31902,-6.526137,-8.283264,-10.369650,-11.739463,-13.167004,-14.590081,-15.766918,-16.751831,-17.948217,-17.948235
0.31959,-6.532282,-8.289117,-10.375881,-11.745579,-13.172524,-14.596790,-15.774824,-16.761421,-17.912390,-17.960973
0.32351,-6.574546,-8.329364,-10.415095,-11.787639,-13.210486,-14.642929,-15.829190,-16.827378,-17.664517,-18.048574
0.33265,-6.673090,-8.423207,-10.506523,-11.885708,-13.298998,-14.750508,-15.955952,-16.981379,-18.058066,-18.252827
0.34204,-6.774329,-8.519617,-10.600453,-11.986460,-13.389931,-14.861030,-16.086255,-17.139592,-18.462615,-18.462667
0.34684,-6.826081,-8.568900,-10.648468,-12.037963,-13.436414,-14.917527,-16.152863,-17.220468,-18.569989,-18.569989
0.35172,-6.878779,-8.619051,-10.697283,-12.090389,-13.483673,-14.974965,-16.220582,-17.302692,-18.679100,-18.679100
0.36672,-7.040760,-8.773202,-10.847330,-12.251536,-13.628965,-15.151517,-16.428734,-17.555429,-19.014482,-19.014482
0.37186,-7.096265,-8.826025,-10.898746,-12.306756,-13.678752,-15.212016,-16.500061,-17.642033,-18.663717,-19.129518
0.37708,-7.152635,-8.879670,-10.950963,-12.362835,-13.729314,-15.273456,-16.572497,-17.729985,-18.894249,-19.246345
0.38238,-7.209868,-8.934137,-11.003979,-12.419773,-13.780651,-15.335797,-16.646044,-17.819286,-19.128761,-19.364962
0.39318,-7.326468,-9.045168,-11.112013,-12.535912,-13.885262,-15.462830,-16.795914,-18.001244,-19.606636,-19.606672
0.39870,-7.386064,-9.101918,-11.167230,-12.595272,-13.938729,-15.527758,-16.872423,-18.094245,-19.217704,-19.730106
0.40220,-7.423851,-9.137900,-11.202246,-12.632910,-13.972631,-15.568927,-16.920935,-18.153212,-19.374443,-19.808369
0.40996,-7.507630,-9.217679,-11.293847,-12.716358,-14.047796,-15.660202,-17.028492,-18.283953,-19.721956,-19.981891
0.42155,-7.632760,-9.336832,-11.430660,-12.840992,-14.160059,-15.796592,-17.189134,-18.478952,-20.240986,-20.241056
0.42747,-7.696653,-9.397694,-11.500542,-12.904528,-14.217401,-15.866257,-17.271188,-18.578555,-19.812458,-20.373522
0.43954,-7.826922,-9.521782,-11.643021,-13.034069,-14.334304,-16.008295,-17.438729,-18.781630,-20.359157,-20.643599
0.44570,-7.893406,-9.585111,-11.715735,-13.100181,-14.393966,-16.080785,-17.524235,-18.885427,-20.638168,-20.781435
0.44893,-7.928266,-9.618318,-11.753863,-13.134847,-14.425250,-16.118787,-17.569070,-18.939852,-20.784468,-20.853709
0.45195,-7.960861,-9.649366,-11.788969,-13.167259,-14.454500,-16.154319,-17.610990,-18.990740,-20.921256,-20.921285
0.45831,-8.029503,-9.714748,-11.862897,-13.235515,-14.516100,-16.229148,-17.699272,-19.097906,-20.955324,-21.063434
0.46474,-8.098901,-9.775938,-11.937640,-13.299787,-14.578377,-16.304800,-17.788517,-19.206253,-20.989717,-21.207148
0.47125,-8.169162,-9.837889,-12.013312,-13.364859,-14.641429,-16.381394,-17.866413,-19.315947,-21.024537,-21.352651
0.48456,-8.312814,-9.964552,-12.168027,-13.497902,-14.760731,-16.537994,-18.025675,-19.540222,-21.095729,-21.650137
0.49136,-8.386205,-10.029262,-12.247071,-13.565873,-14.821680,-16.617884,-18.107041,-19.654802,-21.132411,-21.802121
0.49827,-8.460783,-10.095020,-12.327392,-13.634943,-14.883615,-16.699066,-18.189724,-19.771237,-21.615612,-21.956563
0.49999,-8.467608,-10.111388,-12.347386,-13.652135,-14.899031,-16.710109,-18.210305,-19.786352,-21.552179,-21.979801
0.50000,-8.467647,-10.111483,-12.347451,-13.652235,-14.899121,-16.710173,-18.210424,-19.786440,-21.551810,-21.979936
0.50525,-8.488469,-10.161444,-12.369981,-13.704713,-14.946177,-16.743874,-18.273244,-19.832565,-21.358051,-22.050855
0.51234,-8.516588,-10.185782,-12.400406,-13.733074,-14.981378,-16.789386,-18.358080,-19.894856,-22.146445,-22.146629
0.54931,-8.627265,-10.312554,-12.559057,-13.880824,-15.164842,-16.999184,-18.599962,-20.177222,-22.599331,-22.599331
0.56482,-8.673696,-10.365739,-12.625615,-13.942810,-15.241810,-17.087201,-18.701435,-20.295681,-22.465466,-22.789192
0.57274,-8.697405,-10.392897,-12.659602,-13.974462,-15.281113,-17.132145,-18.753224,-20.356162,-22.397091,-22.886143
0.58078,-8.721474,-10.420467,-12.694104,-14.006594,-15.321011,-17.177803,-18.805797,-20.417559,-22.327680,-22.984562
0.58894,-8.745902,-10.448455,-12.729122,-14.039205,-15.361505,-17.224142,-18.859155,-20.479873,-22.257233,-23.084450
0.59578,-8.766415,-10.471916,-12.758472,-14.066541,-15.395448,-17.262985,-18.903882,-20.532106,-22.198182,-23.168180
0.59720,-8.770673,-10.476787,-12.763881,-14.072216,-15.402495,-17.271049,-18.913167,-20.542950,-22.185923,-23.185563
0.61407,-8.821264,-10.534650,-12.828140,-14.139637,-15.486212,-17.366850,-19.023479,-20.671777,-22.885261,-23.392072
0.62268,-8.847085,-10.564182,-12.860936,-14.174047,-15.528939,-17.415744,-19.079780,-20.737488,-23.242291,-23.497469
0.63141,-8.873265,-10.594126,-12.894189,-14.208936,-15.572262,-17.465320,-19.136938,-20.804114,-23.604298,-23.604335
0.64927,-8.926826,-10.655385,-12.962220,-14.280314,-15.660775,-17.566634,-19.253871,-20.940419,-22.654668,-23.822981
0.66596,-8.976877,-10.712631,-13.025793,-14.347119,-15.743489,-17.661310,-19.363145,-21.067796,-23.562759,-24.027302
0.66761,-8.981825,-10.718290,-13.031861,-14.353724,-15.751666,-17.670670,-19.373948,-21.080388,-23.652558,-24.047502
0.67697,-9.009895,-10.750395,-13.066283,-14.391190,-15.798054,-17.723766,-19.435230,-21.151928,-24.161960,-24.162089
0.68646,-9.038354,-10.782945,-13.101183,-14.429176,-15.845086,-17.777599,-19.497364,-21.224462,-23.834639,-24.278188
0.69612,-9.067324,-10.816079,-13.136708,-14.467842,-15.892960,-17.832397,-19.560457,-21.298295,-23.501179,-24.396367
0.70588,-9.096593,-10.849555,-13.172602,-14.506909,-15.941413,-17.887760,-19.624204,-21.372892,-23.164291,-24.515769
0.72582,-9.156391,-10.917949,-13.245932,-14.586724,-16.040404,-18.000868,-19.754440,-21.525297,-24.759543,-24.759712
0.73927,-9.196726,-10.964082,-13.295396,-14.640505,-16.107175,-18.077162,-19.842287,-21.628075,-24.266408,-24.924324
0.74632,-9.217868,-10.988263,-13.324499,-14.668695,-16.142175,-18.117153,-19.888333,-21.681948,-24.007773,-25.010607
0.75682,-9.249357,-11.024270,-13.367844,-14.710681,-16.194301,-18.176713,-19.957041,-21.762183,-23.622795,-25.139115
0.76743,-9.281175,-11.060655,-13.411644,-14.753106,-16.246974,-18.236898,-20.026468,-21.843260,-23.718434,-25.268969
0.78910,-9.346080,-11.134968,-13.501100,-14.839756,-16.354575,-18.360021,-20.168267,-22.008851,-23.913768,-25.534184
0.81139,-9.412841,-11.211407,-13.593116,-14.928884,-16.465255,-18.486668,-20.314123,-22.179167,-24.114769,-25.806987
0.81626,-9.427427,-11.228108,-13.613221,-14.948348,-16.489437,-18.514338,-20.345979,-22.216379,-24.533446,-25.866590
0.82000,-9.438629,-11.240933,-13.629687,-14.963296,-16.508008,-18.535587,-20.370443,-22.244956,-24.854976,-25.912363
0.83434,-9.481579,-11.290109,-13.692822,-15.020608,-16.579213,-18.617064,-20.464243,-22.354527,-26.087796,-26.087868
0.84604,-9.516622,-11.330229,-13.744334,-15.067370,-16.637308,-18.683468,-20.540774,-22.443926,-25.612499,-26.231135
0.85790,-9.552145,-11.370898,-13.796550,-15.114770,-16.696149,-18.750780,-20.618353,-22.534548,-25.130578,-26.376361
0.86994,-9.588206,-11.412184,-13.849559,-15.162891,-16.755882,-18.819113,-20.697108,-22.626497,-24.641640,-26.523791
0.88213,-9.624701,-11.453984,-13.903228,-15.211610,-16.816360,-18.888298,-20.776845,-22.719593,-25.723344,-26.673059
0.88264,-9.626228,-11.455733,-13.905474,-15.213649,-16.818890,-18.891193,-20.780177,-22.723487,-25.768600,-26.679304
0.89455,-9.661885,-11.496573,-13.927361,-15.261249,-16.877978,-18.958789,-20.858005,-22.814444,-26.824916,-26.825142
0.90708,-9.699398,-11.539539,-13.950382,-15.311328,-16.940143,-19.029903,-20.939884,-22.910136,-26.293325,-26.978619
0.91981,-9.737510,-11.583191,-13.973771,-15.362206,-17.003299,-19.102173,-21.023069,-23.007356,-25.753248,-27.134545
0.93270,-9.776101,-11.627391,-13.997454,-15.413723,-17.067250,-19.175352,-21.107300,-23.105757,-25.206384,-27.292431
0.95904,-9.854960,-11.627393,-14.045849,-15.518996,-17.197929,-19.324888,-21.279422,-23.306835,-27.615013,-27.615062
0.97254,-9.895371,-11.627393,-14.070652,-15.572951,-17.264905,-19.401529,-21.367727,-23.409894,-27.020970,-27.615070
0.98618,-9.895371,-11.627393,-14.095713,-15.627466,-17.332577,-19.478965,-21.456948,-23.514021,-26.420681,-27.615070
1.00000,-9.895371,-11.627393,-14.121105,-15.682655,-17.401141,-19.557423,-21.547346,-23.619839,-25.812470,-27.615070


==> Figures/files_txt/nmse_plot_CDL_16.txt <==
SNR_dB,GB_SMCF_GPR_nt16,GB_SMCF_GPR_nt4,LS_nt16,LMMSE_isotropic_nt16,OMP_nt16,AMP_nt16
-15,-8.511144,-4.51525,4.79513,0.09011,1.94976,-3.71127
-12.2,-9.63718,-6.30761,2.01704,-1.0367,-0.75884,-4.91531
-9.4,-11.20869,-8.06109,-0.76049,-2.6081,-3.2563,-6.63862
-6.7,-12.810726,-9.73214,-3.53858,-4.5895,-5.61489,-8.57936
-3.9,-14.537018,-11.23316,-6.31623,-6.88632,-8.11843,-10.78813
-1.1,-16.282057,-12.51233,-9.09377,-9.39163,-10.77698,-12.80279
1.7,-18.152872,-13.5438,-11.87186,-12.02201,-13.10827,-14.43837
4.4,-20.093352,-14.32358,-14.6494,-14.72243,-15.60706,-15.76295
7.2,-22.641435,-14.87986,-17.42749,-17.46074,-18.1728,-17.17072
10,-25.019916,-15.13839,-20.20513,-20.21928,-19.64709,-18.89271


==> Figures/files_txt/nmse_plot_SV_16.txt <==
SNR_dB,GB_SMCF_GPR_nt8,GB_SMCF_GPR_nt4,LS_nt16,LMMSE_isotropic_nt16,OMP_nt16,AMP_nt16
-15,-8.47999,-6.3509,3.03408,-1.67133,0.29005,-5.47224
-12.2,-10.14383,-7.95345,0.25635,-2.79737,-2.82321,-6.67643
-9.4,-12.17842,-9.32698,-2.52188,-4.36888,-5.62753,-8.3993
-6.7,-13.87406,-10.99792,-5.29947,-6.3509,-8.10342,-10.34029
-3.9,-15.8699,-12.49901,-8.0772,-8.64718,-10.65505,-12.54904
-1.1,-17.6694,-13.96805,-10.85492,-11.1522,-13.24075,-14.56374
1.7,-19.60747,-14.99959,-13.63252,-13.78299,-16.00112,-16.19947
4.4,-21.51046,-15.96945,-16.41075,-16.48345,-18.40671,-17.71398
7.2,-23.21053,-16.52601,-19.18847,-19.22153,-20.21216,-19.50158
10,-25.22574,-16.97427,-21.96607,-21.98,-21.21407,-20.65346


==> Figures/files_txt/nmse_plot_SV_CDL_GB_SM_Mat_SE.txt <==
SNR_dB,GB_SMCF_GPR_SV,Matern_GPR_SV,SqExp_GPR_SV,GB_SMCF_GPR_3GPP_TR38901,SqExp_GPR_3GPP_TR38901,Matern_GPR_3GPP_TR38901
-15,-9.97816,-5.53595,-5.67756,-8.511144,-3.129859,-4.332273
-12.2,-11.85835,-7.30037,-7.12925,-9.63718,-5.103145,-5.53646
-9.4,-13.76463,-8.89164,-8.281,-11.20869,-7.147489,-6.879343
-6.7,-15.87294,-10.4249,-9.55751,-12.810726,-9.433379,-8.820329
-3.9,-18.03216,-12.02009,-11.19577,-14.537018,-11.415024,-10.269103
-1.1,-20.31755,-13.77058,-12.86468,-16.282057,-13.810732,-12.093812
1.7,-22.30755,-15.72841,-14.61466,-18.152872,-16.001118,-13.729541
4.4,-24.38014,-17.90145,-15.92284,-20.093352,-17.836721,-15.434047
7.2,-26.57255,-20.25611,-17.40024,-22.641435,-19.262188,-17.221644
10,-28.87618,-22.75037,-18.88714,-25.019916,-20.074099,-18.563514


==> Figures/files_txt/nmse_plot_SV_GB_SM_Mat_SE_16.txt <==
SNR_dB,GB_SMCF_GPR_nt16,GB_SMCF_GPR_nt8,GB_SMCF_GPR_nt4,Matern_GPR_nt16,SqExp_GPR_nt16,LS_nt16
-15,-9.97816,-8.47999,-6.3509,-5.53595,-5.67756,3.03408
-12.2,-11.85835,-10.14383,-7.95345,-7.30037,-7.12925,0.25635
-9.4,-13.76463,-12.17842,-9.32698,-8.89164,-8.281,-2.52188
-6.7,-15.87294,-13.87406,-10.99792,-10.4249,-9.55751,-5.29947
-3.9,-18.03216,-15.8699,-12.49901,-12.02009,-11.19577,-8.0772
-1.1,-20.31755,-17.6694,-13.96805,-13.77058,-12.86468,-10.85492
1.7,-22.30755,-19.60747,-14.99959,-15.72841,-14.61466,-13.63252
4.4,-24.38014,-21.51046,-15.96945,-17.90145,-15.92284,-16.41075
7.2,-26.57255,-23.21053,-16.52601,-20.25611,-17.40024,-19.18847
10,-28.87618,-25.22574,-16.97427,-22.75037,-18.88714,-21.96607


==> Figures/files_txt/se_vs_snr.txt <==
SNR_dB,Perfect_CSI,GB_SM_GPR_nt16,GB_SM_GPR_nt8,GB_SM_GPR_nt4,LS_nt16,LMMSE_isotropic_nt16,OMP_nt16
-15.0,1.377675578,1.268764121,1.220649284,1.330213815,0.499230487,0.972238214,0.614611931
-12.2,1.483291290,1.279729687,1.241578023,1.389309405,0.606425726,1.038988437,0.686039986
-9.4,1.582300324,1.329211423,1.273806459,1.484293682,0.685933672,0.994427537,0.790881122
-6.7,1.701007889,1.381533270,1.314965300,1.567416316,0.749221085,0.940146468,0.888234690
-3.9,1.882258666,1.459021243,1.384798639,1.668566825,0.828075956,0.937230417,1.005879111
-1.1,2.156595250,1.624431182,1.555190165,1.813670724,0.949395816,1.009919057,1.272728128
1.7,2.542334084,1.950315038,1.871460166,2.027073998,1.154430633,1.187950028,1.605021220
4.4,3.006153214,2.381374160,2.311070000,2.310599179,1.472432039,1.491887564,2.023641563
7.2,3.535416419,2.944627581,2.914495057,2.664610774,1.925680484,1.937906634,2.475705363
10.0,4.054944268,3.410466684,3.520395721,3.060206467,2.451207500,2.459272202,2.870587231

